Utilization of Deep Reinforcement Learning for saccadic-based object visual search

The paper focuses on the problem of learning saccades enabling visual object search. The developed system combines reinforcement learning with a neural network for learning to predict the possible outcomes of its actions. We validated the solution in three types of environment consisting of (pseudo)-randomly generated matrices of digits. The experimental verification is followed by the discussion regarding elements required by systems mimicking the fovea movement and possible further research directions.

==> img/circle_20x20_7x7/mazeofdigits_drl_er_pomdp-roi7x7-circle-convergence.csv <==
path_length_average, min ,49.23, max, 199
199, 199, 199, 199, 199, 199, 199, 199, 185.333, 172.1, 162.364, 162.417, 152.385, 155.714, 158.6, 151.375, 147.412, 149.722, 143.632, 144.3, 140, 140.273, 136.957, 139.542, 135.56, 131.808, 134.296, 130.429, 126.483, 128.9, 125.516, 121.938, 124.273, 121.941, 118.829, 117.278, 115.108, 115, 115.359, 113.125, 110.683, 109.429, 107.814, 106.159, 106.956, 104.848, 104.383, 102.417, 101.714, 100.34, 98.8039, 98, 97.283, 95.963, 94.6727, 93.9821, 92.6491, 91.5172, 93.0339, 91.8, 90.5902, 90.1452, 89.127, 88.25, 87.0923, 86.5, 85.4925, 84.75, 83.9855, 83.9714, 85.2817, 84.9306, 84.4384, 83.5946, 82.52, 81.6316, 81.4805, 80.7949, 80.1646, 79.6875, 78.963, 78.1829, 77.3253, 76.4881, 75.7294, 75.2442, 75.1839, 74.8523, 75.1011, 75.8111, 75.3077, 74.9457, 74.3118, 74.0213, 75.2316, 74.6771, 74.1959, 74.2245, 73.7071, 74.79, 75.1683, 74.9902, 76.1942, 75.7308, 75.7429, 76.9057, 76.3364, 75.8148, 75.4495, 75.7273, 75.2973, 74.9464, 75.5752, 75.1842, 74.6696, 74.1034, 73.7778, 74.839, 74.3529, 74.3917, 73.876, 73.7131, 73.4228, 74.4355, 74.784, 74.8016, 74.4961, 74.0234, 73.5659, 73.0385, 72.5649, 72.5455, 72.391, 72.2388, 72.1926, 71.6765, 71.2482, 71.7536, 71.4532, 71.7286, 71.3972, 71.2253, 70.7902, 70.3264, 70.0483, 69.7671, 69.6327, 69.2568, 69.0134, 69.0067, 68.8146, 68.4013, 68.1307, 67.7273, 67.5613, 67.1795, 67.1338, 67.038, 67.327, 67.8688, 67.6398, 67.2963, 67.0675, 66.7805, 66.6182, 66.5241, 66.1617, 65.881, 65.8225, 65.6118, 65.6023, 65.343, 65.0058, 64.7816, 64.7029, 64.5795, 64.2486, 63.9551, 63.743, 63.4389, 63.326, 63.2802, 63.0929, 62.7663, 62.6054, 62.3172, 62.0642, 61.8777, 62.1958, 62.0211, 61.7592, 61.4948, 61.2798, 61.0825, 61.0923, 60.8418, 60.6244, 60.9141, 60.799, 60.72, 60.5224, 60.396, 60.3695, 60.1667, 59.9073, 59.7233, 59.5459, 59.5048, 59.2584, 59.1, 58.91, 58.6368, 58.6056, 59.1121, 59.014, 59.0463, 58.8064, 58.5917, 58.4064, 58.2136, 58.2172, 58.0315, 57.8386, 57.8661, 57.7244, 57.5487, 57.2996, 57.5, 57.3144, 57.2522, 57.4113, 57.194, 57.1373, 57.3205, 57.2894, 57.3898, 57.2405, 57.063, 56.9623, 56.75, 56.5519, 56.3678, 56.358, 56.1352, 55.9224, 55.752, 55.5992, 55.5686, 55.4177, 55.244, 55.0478, 54.877, 54.6957, 54.7362, 54.5843, 54.3906, 54.3969, 54.2519, 54.8108, 54.7077, 54.5249, 54.7863, 54.6312, 54.5152, 54.366, 54.9098, 54.7715, 54.6604, 54.5428, 55.0778, 55.1697, 55.0331, 54.9634, 55.0073, 54.8909, 54.7681, 54.639, 54.7734, 54.8961, 54.7321, 54.7011, 54.5532, 54.3852, 54.3662, 54.1789, 54.007, 54.0314, 53.9896, 53.8858, 54.3862, 54.4089, 54.2569, 54.1604, 54.0578, 53.939, 53.8716, 53.7205, 53.7282, 53.6622, 53.5033, 53.6279, 53.5066, 53.3795, 53.3783, 53.5574, 53.5131, 53.3713, 53.276, 53.6052, 53.6516, 53.6527, 53.5, 53.3738, 53.828, 53.673, 53.5443, 53.4448, 53.2893, 53.7461, 53.6625, 53.6667, 54.118, 54.0093, 53.8549, 53.8092, 53.7853, 53.7676, 53.6585, 53.6079, 53.4697, 53.3202, 53.2259, 53.1261, 53.1527, 53.0836, 52.9375, 52.816, 52.6864, 52.6608, 52.8029, 52.8622, 53.0439, 53.3732, 53.3576, 53.2348, 53.1445, 53.5648, 53.4713, 53.361, 53.3343, 53.3105, 53.7244, 53.6459, 53.613, 53.6113, 53.514, 53.8964, 53.8799, 53.8245, 53.7056, 54.108, 54, 53.8705, 53.8159, 53.8082, 53.7514, 53.6458, 53.5299, 53.5799, 53.4622, 53.4286, 53.3118, 53.2172, 53.1123, 53.1387, 53.0638, 52.9682, 53.1693, 53.1372, 53.0605, 52.9738, 52.8979, 52.7911, 52.6745, 52.5481, 52.6813, 52.6718, 52.8686, 52.9974, 52.8769, 52.9335, 52.8036, 52.9847, 52.9036, 52.9114, 53.2803, 53.1839, 53.0653, 53.0852, 52.9875, 52.9227, 52.8433, 52.732, 52.9876, 53.0049, 52.8867, 52.941, 52.9559, 53.0685, 52.9585, 52.8686, 52.8325, 52.7627, 52.7295, 52.9398, 52.8365, 52.7314, 52.6699, 52.5895, 52.5333, 52.4466, 52.481, 52.6005, 52.4835, 52.4824, 52.4155, 52.3372, 52.2757, 52.1772, 52.1698, 52.0858, 52.0116, 51.9423, 51.8456, 51.7402, 51.6927, 51.595, 51.5069, 51.4305, 51.4614, 51.4059, 51.3303, 51.3251, 51.4414, 51.373, 51.2937, 51.2327, 51.1652, 51.3474, 51.3022, 51.2195, 51.1615, 51.0751, 51.0066, 50.9275, 50.8618, 50.8206, 50.7707, 50.7495, 50.6978, 50.6464, 50.5952, 50.514, 50.4935, 50.4495, 50.4099, 50.3405, 50.2585, 50.2281, 50.1426, 50.1083, 50.161, 50.1163, 50.0506, 50.0295, 50.2101, 50.1509, 50.0628, 49.9791, 49.9354, 49.9293, 49.9917, 49.913, 50.0165, 49.9258, 49.8416, 49.7536, 49.6721, 49.6135, 49.6776, 49.6069, 49.5244, 49.7181, 49.6457, 49.598, 49.5343, 49.4588, 49.3655, 49.3066, 49.23
path_length_episode, min ,1, max, 199
199, 199, 199, 199, 199, 199, 199, 199, 76, 53, 65, 163, 32, 199, 199, 43, 84, 189, 34, 157, 54, 146, 64, 199, 40, 38, 199, 26, 16, 199, 24, 11, 199, 45, 13, 63, 37, 111, 129, 26, 13, 58, 40, 35, 142, 10, 83, 10, 68, 33, 22, 57, 60, 26, 25, 56, 18, 27, 181, 19, 18, 63, 26, 33, 13, 48, 19, 35, 32, 83, 177, 60, 49, 22, 3, 15, 70, 28, 31, 42, 21, 15, 7, 7, 12, 34, 70, 46, 97, 139, 30, 42, 16, 47, 189, 22, 28, 77, 23, 182, 113, 57, 199, 28, 77, 199, 16, 20, 36, 106, 28, 36, 146, 31, 16, 9, 36, 199, 17, 79, 12, 54, 38, 199, 118, 77, 36, 14, 15, 5, 11, 70, 52, 52, 66, 2, 13, 141, 30, 110, 25, 47, 9, 4, 30, 29, 50, 14, 33, 68, 40, 6, 27, 6, 42, 8, 60, 52, 113, 154, 31, 12, 30, 20, 40, 51, 6, 19, 56, 30, 64, 21, 7, 26, 51, 43, 6, 12, 26, 9, 43, 55, 29, 3, 33, 9, 15, 27, 122, 29, 12, 11, 20, 23, 63, 12, 18, 118, 38, 45, 21, 35, 55, 19, 7, 22, 23, 51, 8, 26, 19, 1, 52, 167, 38, 66, 7, 12, 18, 16, 59, 17, 15, 64, 26, 18, 1, 103, 15, 43, 94, 7, 44, 100, 50, 81, 22, 15, 33, 6, 9, 12, 54, 2, 4, 14, 18, 48, 18, 12, 6, 12, 9, 65, 16, 5, 56, 17, 199, 28, 7, 123, 14, 24, 15, 199, 18, 25, 23, 199, 80, 18, 36, 67, 23, 21, 19, 92, 89, 9, 46, 13, 7, 49, 1, 5, 61, 42, 24, 199, 61, 10, 26, 24, 19, 34, 9, 56, 34, 6, 91, 17, 15, 53, 108, 40, 10, 24, 155, 68, 54, 6, 14, 196, 5, 13, 22, 4, 199, 27, 55, 199, 19, 4, 39, 46, 48, 18, 37, 8, 4, 22, 20, 62, 30, 4, 12, 9, 44, 101, 73, 115, 166, 48, 11, 22, 199, 21, 15, 44, 45, 199, 26, 42, 53, 19, 190, 48, 34, 11, 199, 15, 7, 34, 51, 33, 15, 11, 72, 10, 41, 10, 18, 14, 63, 25, 17, 129, 41, 24, 20, 24, 12, 8, 4, 104, 49, 129, 103, 6, 75, 2, 124, 21, 56, 199, 15, 6, 61, 14, 27, 21, 8, 156, 60, 5, 75, 59, 99, 8, 16, 38, 24, 39, 140, 10, 9, 27, 19, 29, 16, 67, 103, 3, 52, 24, 19, 26, 10, 49, 16, 20, 22, 10, 6, 31, 9, 13, 18, 65, 27, 18, 49, 103, 21, 16, 24, 21, 133, 31, 14, 25, 12, 20, 15, 21, 32, 28, 41, 27, 27, 27, 13, 41, 30, 32, 18, 12, 36, 10, 34, 75, 29, 19, 40, 136, 22, 8, 10, 29, 47, 80, 12, 100, 6, 9, 7, 10, 21, 81, 15, 9, 145, 14, 26, 18, 12, 3, 20, 11
path_length_optimal, min ,1, max, 35
13, 10, 25, 20, 14, 13, 15, 7, 8, 18, 3, 9, 20, 5, 2, 13, 17, 3, 19, 9, 8, 26, 22, 3, 27, 14, 13, 16, 14, 10, 16, 9, 22, 9, 3, 7, 17, 2, 11, 18, 11, 14, 11, 22, 16, 8, 3, 8, 24, 13, 2, 15, 26, 8, 9, 5, 8, 3, 18, 15, 10, 19, 14, 19, 13, 8, 15, 21, 20, 21, 21, 4, 19, 10, 3, 3, 14, 18, 17, 12, 3, 7, 5, 7, 8, 16, 15, 3, 9, 11, 6, 22, 16, 15, 17, 18, 20, 14, 19, 21, 21, 27, 11, 18, 14, 17, 16, 16, 14, 16, 6, 12, 13, 5, 14, 5, 26, 14, 13, 7, 8, 10, 12, 2, 18, 15, 2, 14, 11, 5, 11, 6, 14, 22, 7, 2, 11, 18, 18, 12, 15, 18, 5, 4, 20, 5, 14, 14, 23, 25, 18, 6, 13, 6, 28, 8, 20, 14, 14, 15, 25, 12, 6, 18, 22, 13, 6, 17, 6, 14, 8, 13, 7, 4, 9, 27, 6, 12, 8, 8, 21, 13, 17, 3, 15, 9, 7, 21, 28, 15, 6, 11, 18, 15, 19, 12, 16, 20, 12, 15, 9, 10, 16, 13, 7, 18, 15, 15, 8, 20, 11, 1, 22, 17, 18, 22, 5, 12, 12, 14, 10, 15, 11, 6, 20, 18, 1, 25, 11, 11, 12, 7, 14, 20, 12, 15, 10, 9, 21, 6, 7, 10, 10, 2, 2, 14, 4, 10, 6, 12, 2, 8, 7, 17, 16, 5, 25, 15, 30, 8, 3, 14, 4, 22, 1, 21, 4, 15, 17, 27, 13, 10, 18, 23, 13, 19, 19, 26, 7, 9, 18, 5, 3, 15, 1, 5, 17, 24, 22, 28, 29, 8, 18, 16, 19, 12, 9, 26, 20, 6, 23, 15, 11, 19, 22, 28, 6, 8, 19, 12, 10, 6, 10, 24, 5, 11, 22, 4, 15, 21, 5, 15, 19, 4, 13, 12, 18, 16, 21, 6, 4, 16, 20, 8, 24, 4, 12, 7, 6, 31, 21, 16, 26, 14, 11, 20, 12, 7, 13, 29, 23, 25, 22, 13, 23, 17, 16, 12, 28, 9, 21, 15, 5, 8, 11, 7, 13, 11, 12, 6, 17, 10, 14, 10, 27, 19, 13, 18, 11, 4, 18, 8, 12, 8, 4, 35, 25, 10, 18, 6, 19, 2, 32, 7, 13, 18, 13, 6, 21, 12, 21, 15, 8, 11, 26, 5, 7, 29, 5, 8, 14, 20, 4, 18, 16, 10, 9, 5, 9, 19, 14, 21, 11, 3, 18, 20, 15, 18, 6, 25, 8, 18, 10, 6, 6, 18, 9, 5, 18, 9, 21, 14, 12, 11, 11, 10, 16, 19, 6, 17, 10, 21, 12, 6, 13, 19, 24, 12, 21, 23, 10, 23, 9, 5, 26, 18, 14, 10, 11, 8, 24, 16, 19, 19, 15, 20, 18, 4, 7, 15, 23, 8, 10, 25, 6, 9, 7, 8, 19, 11, 15, 7, 23, 14, 12, 8, 8, 3, 12, 9
path_opt_to_episodic, min ,0.0100503, max, 1
0.0653266, 0.0502513, 0.125628, 0.100503, 0.0703518, 0.0653266, 0.0753769, 0.0351759, 0.105263, 0.339623, 0.0461538, 0.0552147, 0.625, 0.0251256, 0.0100503, 0.302326, 0.202381, 0.015873, 0.558824, 0.0573248, 0.148148, 0.178082, 0.34375, 0.0150754, 0.675, 0.368421, 0.0653266, 0.615385, 0.875, 0.0502513, 0.666667, 0.818182, 0.110553, 0.2, 0.230769, 0.111111, 0.459459, 0.018018, 0.0852713, 0.692308, 0.846154, 0.241379, 0.275, 0.628571, 0.112676, 0.8, 0.0361446, 0.8, 0.352941, 0.393939, 0.0909091, 0.263158, 0.433333, 0.307692, 0.36, 0.0892857, 0.444444, 0.111111, 0.0994475, 0.789474, 0.555556, 0.301587, 0.538462, 0.575758, 1, 0.166667, 0.789474, 0.6, 0.625, 0.253012, 0.118644, 0.0666667, 0.387755, 0.454545, 1, 0.2, 0.2, 0.642857, 0.548387, 0.285714, 0.142857, 0.466667, 0.714286, 1, 0.666667, 0.470588, 0.214286, 0.0652174, 0.0927835, 0.0791367, 0.2, 0.52381, 1, 0.319149, 0.0899471, 0.818182, 0.714286, 0.181818, 0.826087, 0.115385, 0.185841, 0.473684, 0.0552764, 0.642857, 0.181818, 0.0854271, 1, 0.8, 0.388889, 0.150943, 0.214286, 0.333333, 0.0890411, 0.16129, 0.875, 0.555556, 0.722222, 0.0703518, 0.764706, 0.0886076, 0.666667, 0.185185, 0.315789, 0.0100503, 0.152542, 0.194805, 0.0555556, 1, 0.733333, 1, 1, 0.0857143, 0.269231, 0.423077, 0.106061, 1, 0.846154, 0.12766, 0.6, 0.109091, 0.6, 0.382979, 0.555556, 1, 0.666667, 0.172414, 0.28, 1, 0.69697, 0.367647, 0.45, 1, 0.481481, 1, 0.666667, 1, 0.333333, 0.269231, 0.123894, 0.0974026, 0.806452, 1, 0.2, 0.9, 0.55, 0.254902, 1, 0.894737, 0.107143, 0.466667, 0.125, 0.619048, 1, 0.153846, 0.176471, 0.627907, 1, 1, 0.307692, 0.888889, 0.488372, 0.236364, 0.586207, 1, 0.454545, 1, 0.466667, 0.777778, 0.229508, 0.517241, 0.5, 1, 0.9, 0.652174, 0.301587, 1, 0.888889, 0.169492, 0.315789, 0.333333, 0.428571, 0.285714, 0.290909, 0.684211, 1, 0.818182, 0.652174, 0.294118, 1, 0.769231, 0.578947, 1, 0.423077, 0.101796, 0.473684, 0.333333, 0.714286, 1, 0.666667, 0.875, 0.169492, 0.882353, 0.733333, 0.09375, 0.769231, 1, 1, 0.242718, 0.733333, 0.255814, 0.12766, 1, 0.318182, 0.2, 0.24, 0.185185, 0.454545, 0.6, 0.636364, 1, 0.777778, 0.833333, 0.185185, 1, 0.5, 1, 0.222222, 0.208333, 0.333333, 1, 0.333333, 0.666667, 0.777778, 0.261538, 1, 1, 0.446429, 0.882353, 0.150754, 0.285714, 0.428571, 0.113821, 0.285714, 0.916667, 0.0666667, 0.105528, 0.222222, 0.6, 0.73913, 0.135678, 0.1625, 0.555556, 0.5, 0.343284, 0.565217, 0.904762, 1, 0.282609, 0.0786517, 1, 0.391304, 0.384615, 0.428571, 0.306122, 1, 1, 0.278689, 0.571429, 0.916667, 0.140704, 0.47541, 0.8, 0.692308, 0.666667, 1, 0.352941, 1, 0.464286, 0.588235, 1, 0.252747, 0.882353, 0.733333, 0.358491, 0.203704, 0.7, 0.6, 0.333333, 0.122581, 0.176471, 0.185185, 1, 0.714286, 0.122449, 1, 0.846154, 1, 1, 0.0753769, 0.777778, 0.0909091, 0.0753769, 1, 1, 0.333333, 0.26087, 0.375, 0.888889, 0.567568, 0.75, 1, 0.727273, 1, 0.129032, 0.8, 1, 1, 0.777778, 0.136364, 0.306931, 0.287671, 0.13913, 0.156627, 0.291667, 1, 0.909091, 0.0603015, 0.333333, 0.866667, 0.659091, 0.511111, 0.125628, 0.846154, 0.309524, 0.433962, 0.894737, 0.0842105, 0.25, 0.823529, 0.818182, 0.105528, 1, 0.714286, 0.235294, 0.215686, 0.212121, 0.866667, 1, 0.166667, 0.6, 0.414634, 1, 0.777778, 0.714286, 0.428571, 0.76, 0.764706, 0.139535, 0.268293, 0.166667, 0.9, 0.333333, 1, 1, 1, 0.336538, 0.510204, 0.0775194, 0.174757, 1, 0.253333, 1, 0.258065, 0.333333, 0.232143, 0.0904523, 0.866667, 1, 0.344262, 0.857143, 0.777778, 0.714286, 1, 0.0705128, 0.433333, 1, 0.0933333, 0.491525, 0.050505, 1, 0.875, 0.526316, 0.166667, 0.461538, 0.114286, 1, 1, 0.185185, 0.473684, 0.655172, 0.875, 0.313433, 0.106796, 1, 0.346154, 0.833333, 0.789474, 0.692308, 0.6, 0.510204, 0.5, 0.9, 0.454545, 0.6, 1, 0.580645, 1, 0.384615, 1, 0.138462, 0.777778, 0.777778, 0.244898, 0.106796, 0.52381, 0.625, 0.666667, 0.904762, 0.0451128, 0.548387, 0.714286, 0.84, 1, 0.3, 0.866667, 0.904762, 0.75, 0.428571, 0.512195, 0.851852, 0.37037, 0.851852, 0.692308, 0.121951, 0.866667, 0.5625, 0.777778, 0.833333, 0.305556, 0.8, 0.705882, 0.213333, 0.655172, 1, 0.375, 0.147059, 0.818182, 0.5, 0.7, 0.517241, 0.489362, 0.1, 0.833333, 0.25, 1, 1, 1, 0.8, 0.904762, 0.135802, 1, 0.777778, 0.158621, 1, 0.461538, 0.444444, 0.666667, 1, 0.6, 0.818182
path_opt_to_episodic_average, min ,0.0577889, max, 0.519695
0.0653266, 0.0577889, 0.080402, 0.0854271, 0.0824121, 0.0795645, 0.0789663, 0.0734925, 0.0770225, 0.103283, 0.098089, 0.0945162, 0.135323, 0.127451, 0.119625, 0.131043, 0.13524, 0.128608, 0.151251, 0.146555, 0.146631, 0.14806, 0.156569, 0.150673, 0.171646, 0.179214, 0.174996, 0.190724, 0.21432, 0.208851, 0.223619, 0.2422, 0.23821, 0.237086, 0.236906, 0.233412, 0.239521, 0.233692, 0.229886, 0.241447, 0.256196, 0.255843, 0.256289, 0.26475, 0.26137, 0.273079, 0.268038, 0.279121, 0.280627, 0.282894, 0.279129, 0.278822, 0.281737, 0.282218, 0.283632, 0.280162, 0.283044, 0.28008, 0.277018, 0.285559, 0.289985, 0.290172, 0.294113, 0.298514, 0.309306, 0.307145, 0.314344, 0.318545, 0.322986, 0.321986, 0.319122, 0.315616, 0.316604, 0.318468, 0.327556, 0.325877, 0.324242, 0.328327, 0.331113, 0.330545, 0.328228, 0.329916, 0.334547, 0.342469, 0.346283, 0.347729, 0.346195, 0.343002, 0.340191, 0.33729, 0.335781, 0.337825, 0.344945, 0.344671, 0.34199, 0.34695, 0.350737, 0.349013, 0.353832, 0.351448, 0.349808, 0.351023, 0.348151, 0.350985, 0.349374, 0.346884, 0.352988, 0.357127, 0.357418, 0.355541, 0.354268, 0.354081, 0.351736, 0.350065, 0.35463, 0.356362, 0.359489, 0.357039, 0.360465, 0.358199, 0.360748, 0.359309, 0.358956, 0.356142, 0.354513, 0.353246, 0.350902, 0.355973, 0.358898, 0.363829, 0.368686, 0.366542, 0.36581, 0.366238, 0.36431, 0.368985, 0.372468, 0.370694, 0.372343, 0.370463, 0.372091, 0.372168, 0.37345, 0.377801, 0.379793, 0.378373, 0.377704, 0.381908, 0.384023, 0.383914, 0.384351, 0.388402, 0.38901, 0.392977, 0.394743, 0.398623, 0.398207, 0.397391, 0.395671, 0.393807, 0.39637, 0.400096, 0.398868, 0.401924, 0.402821, 0.40193, 0.405511, 0.408423, 0.406641, 0.406994, 0.405345, 0.406587, 0.410017, 0.408545, 0.407219, 0.408473, 0.411815, 0.415119, 0.414519, 0.417154, 0.417548, 0.416552, 0.41748, 0.420645, 0.420829, 0.423942, 0.424171, 0.426052, 0.425012, 0.425497, 0.425887, 0.428878, 0.431319, 0.432457, 0.431786, 0.434685, 0.436991, 0.43564, 0.435037, 0.434529, 0.434499, 0.433763, 0.433059, 0.43429, 0.43705, 0.4389, 0.43993, 0.439229, 0.441912, 0.443471, 0.444113, 0.446735, 0.446624, 0.445013, 0.445146, 0.444628, 0.445871, 0.448413, 0.449409, 0.451344, 0.450069, 0.452016, 0.453277, 0.451672, 0.453084, 0.455504, 0.457902, 0.456958, 0.458165, 0.457286, 0.455859, 0.458204, 0.457603, 0.456502, 0.455581, 0.454435, 0.454436, 0.455047, 0.455806, 0.458073, 0.4594, 0.460945, 0.45981, 0.462024, 0.462179, 0.464365, 0.463385, 0.462357, 0.461839, 0.463991, 0.463471, 0.464277, 0.465516, 0.464713, 0.466812, 0.468895, 0.468808, 0.47041, 0.469176, 0.468471, 0.468318, 0.466965, 0.466276, 0.467982, 0.466467, 0.46511, 0.464201, 0.464707, 0.465727, 0.464505, 0.463391, 0.46373, 0.463862, 0.463422, 0.463792, 0.46539, 0.46732, 0.466656, 0.465265, 0.467175, 0.466905, 0.466613, 0.466479, 0.465914, 0.467788, 0.469649, 0.468983, 0.469339, 0.470887, 0.469748, 0.469768, 0.470899, 0.471654, 0.472318, 0.474107, 0.473697, 0.475469, 0.475432, 0.475809, 0.477556, 0.476809, 0.478152, 0.478994, 0.478598, 0.477697, 0.478423, 0.478819, 0.478347, 0.477196, 0.476225, 0.47529, 0.476971, 0.47773, 0.476598, 0.47826, 0.479424, 0.481066, 0.482698, 0.481421, 0.482347, 0.481128, 0.479868, 0.481478, 0.483078, 0.482618, 0.481937, 0.48161, 0.482852, 0.48311, 0.483918, 0.485478, 0.486206, 0.487749, 0.486675, 0.48761, 0.489135, 0.490651, 0.4915, 0.490453, 0.489913, 0.48932, 0.488296, 0.487329, 0.48676, 0.488248, 0.489464, 0.488227, 0.487782, 0.488868, 0.489354, 0.489416, 0.488383, 0.489396, 0.488888, 0.488734, 0.489874, 0.488738, 0.488071, 0.489005, 0.48992, 0.488855, 0.490267, 0.490884, 0.490182, 0.48943, 0.488672, 0.489702, 0.491089, 0.49021, 0.490506, 0.490302, 0.491672, 0.492439, 0.493032, 0.49286, 0.493571, 0.49429, 0.493351, 0.492758, 0.491899, 0.492971, 0.492553, 0.493878, 0.495196, 0.496507, 0.496092, 0.496129, 0.49505, 0.494227, 0.495523, 0.494904, 0.496193, 0.495587, 0.495175, 0.494509, 0.493489, 0.494429, 0.495699, 0.495319, 0.496224, 0.496926, 0.497467, 0.498714, 0.497654, 0.497495, 0.498733, 0.497737, 0.497721, 0.496628, 0.497856, 0.498773, 0.49884, 0.498036, 0.497948, 0.497023, 0.498232, 0.499436, 0.498684, 0.498624, 0.498997, 0.49989, 0.499448, 0.49852, 0.499703, 0.499341, 0.500125, 0.500803, 0.50125, 0.501481, 0.501501, 0.501497, 0.50242, 0.502309, 0.502534, 0.503678, 0.503854, 0.50499, 0.504715, 0.505843, 0.505008, 0.505627, 0.506243, 0.505653, 0.504754, 0.504797, 0.505067, 0.505428, 0.506319, 0.505292, 0.505388, 0.505851, 0.50659, 0.50768, 0.507222, 0.508012, 0.508882, 0.50941, 0.509233, 0.50924, 0.509985, 0.509682, 0.510422, 0.510815, 0.509977, 0.510744, 0.510855, 0.511427, 0.512115, 0.511674, 0.512288, 0.512699, 0.512065, 0.512367, 0.513396, 0.513105, 0.512336, 0.512977, 0.51295, 0.51334, 0.513348, 0.513298, 0.512441, 0.513105, 0.512562, 0.513567, 0.514568, 0.515564, 0.516147, 0.516942, 0.516164, 0.51715, 0.517679, 0.516951, 0.517929, 0.517815, 0.517667, 0.517967, 0.518935, 0.519097, 0.519695


==> img/road_20x20_5x5_bad/mazeofdigits_drl_er_pomdp-roi5x5-road-convergence.csv <==
path_length_average, min ,70.4, max, 199
199, 127.5, 92.6667, 76, 70.4, 91.8333, 84.7143, 99, 88.1111, 80.6, 91.3636, 100.333, 99, 96.0714, 101.933, 108, 101.706, 106.167, 104.368, 100.25, 96.7143, 94.6364, 93.6522, 90.4167, 94.08, 94.4231, 98.2963, 96.1429, 96.6897, 95.7, 93.5161, 90.875, 89.2727, 92.5, 95.5429, 97.6667, 96.4865, 94.4737, 92.6923, 90.5, 92.1463, 91.0238, 91.1628, 92.3864, 90.3778, 90.3696, 88.8298, 91.125, 92.6122, 90.92, 90.9804, 89.5385, 91.6038, 93.5926, 92.1636, 91.8929, 91.2632, 90.8276, 92.661, 93.5833, 92.0656, 90.7097, 90.4286, 89.0469, 88.3231, 87.6667, 89.3284, 88.7059, 88.5217, 87.5286, 89.0986, 90.0417, 91.5342, 91.0541, 90.72, 89.7237, 91.1429, 90.2692, 90.2911, 90.9875, 90.037, 89.3171, 88.8554, 88.1786, 88.4, 89, 90.2644, 90.4886, 90.6854, 91.8889, 93.0659, 94.2174, 94.4516, 93.7128, 93.6105, 93.7812, 94.866, 95.9286, 96.6061, 97.63, 98.6337, 97.7353, 97.1845, 96.7981, 97.7714, 97.8491, 98.7944, 99.6204, 99.2477, 98.9, 99.2342, 98.375, 98.0973, 97.807, 97.6087, 96.9138, 97.6154, 98.2034, 97.5714, 98.4167, 98.6446, 97.9754, 97.3984, 98.0726, 98.88, 98.2619, 98.063, 98.8516, 98.4109, 98.1385, 98.0382, 97.4015, 97.6015, 97.5522, 97.3185, 98.0662, 98.0949, 98.1159, 98.3237, 97.6857, 97.7234, 97.3451, 98.0559, 97.3819, 97.9931, 97.6644, 98.3537, 98.8649, 98.4228, 99.0933, 98.5563, 98.9737, 98.3595, 99.013, 98.4323, 98.1026, 98.7452, 98.5886, 98.4025, 97.9313, 97.6025, 97.4321, 98.0552, 97.7195, 97.7515, 98.3614, 98.006, 98.2976, 98.3964, 98.9882, 99.5731, 99.3314, 99.9075, 99.7759, 100.32, 99.9205, 99.983, 100.124, 99.9832, 99.5, 100.05, 100.038, 100.333, 100.87, 100.73, 100.215, 99.738, 99.3351, 98.8519, 98.3526, 98.8796, 99.401, 99.3109, 99.2835, 99.1795, 98.9592, 99.0863, 98.7778, 99.2814, 99.705, 99.8458, 99.9505, 99.5222, 99.5441, 99.1171, 98.8835, 98.43, 98.9135, 99.3923, 99.0619, 99.5355, 99.0849, 99.2113, 99.0981, 99.5628, 99.3565, 99.2903, 99.3853, 99.0183, 98.9, 98.7919, 98.7252, 98.9193, 98.9107, 98.8267, 98.938, 99.3789, 99.1842, 99.6201, 99.9522, 99.632, 99.5086, 99.1459, 98.8889, 99.3149, 99.7373, 99.3333, 99.1639, 99.569, 99.975, 100.386, 100.017, 100.103, 100.258, 100.661, 100.602, 100.931, 100.669, 100.281, 99.888, 100.283, 100.468, 100.166, 100.346, 100.455, 100.109, 100.272, 100.221, 100.398, 100.1, 100.479, 100.855, 100.859, 100.576, 100.947, 101.173, 101.049, 101.414, 101.219, 101.581, 101.908, 101.721, 101.44, 101.19, 100.844, 100.837, 101.047, 101.043, 100.692, 100.418, 100.082, 99.8723, 99.5936, 99.2852, 98.9614, 98.6643, 98.3693, 98.5104, 98.6332, 98.9793, 98.866, 98.9041, 98.6041, 98.517, 98.8576, 98.902, 98.5926, 98.3255, 98.0134, 97.7067, 97.608, 97.3642, 97.297, 96.9967, 97.0262, 97.1993, 96.9935, 97.3247, 97.0777, 97.4064, 97.7331, 97.9135, 97.6422, 97.414, 97.7365, 97.4367, 97.7571, 98.0755, 97.9279, 97.7438, 97.4486, 97.3137, 97.2384, 96.9784, 96.92, 96.9141, 97.0581, 97.1128, 96.845, 96.8091, 96.6163, 96.3675, 96.2733, 96.3772, 96.3313, 96.3542, 96.6588, 96.5799, 96.882, 97.1824, 97.1496, 96.8772, 96.6093, 96.907, 97.1826, 96.9624, 97.2565, 97.0431, 96.7851, 96.5543, 96.8462, 96.6875, 96.9773, 96.9717, 96.8423, 96.5815, 96.8683, 96.6061, 96.8914, 96.9972, 96.7507, 97.0331, 96.8127, 96.5659, 96.3068, 96.071, 96.1853, 95.9348, 96.0976, 95.9027, 96.1806, 96.457, 96.7319, 96.6578, 96.9307, 96.9229, 96.9151, 96.8624, 96.8285, 96.5842, 96.853, 96.6178, 96.5039, 96.2786, 96.0571, 95.8316, 95.8656, 95.9046, 95.6787, 95.4359, 95.4041, 95.6684, 95.5674, 95.5558, 95.8177, 95.6136, 95.6373, 95.897, 95.6817, 95.56, 95.3566, 95.6144, 95.7122, 95.9678, 96.2222, 96.2734, 96.2088, 96.4608, 96.7115, 96.4829, 96.2993, 96.5485, 96.7966, 96.657, 96.7084, 96.9543, 96.8825, 96.6722, 96.9165, 97.1595, 97.1615, 97.0166, 97.2577, 97.0377, 97.2776, 97.0939, 97.0562, 96.9252, 96.7319, 96.5395, 96.3202, 96.3634, 96.6005, 96.8364, 96.9793, 96.8211, 96.6156, 96.4452, 96.4692, 96.6205, 96.4512, 96.5452, 96.5169, 96.4955, 96.6022, 96.5022, 96.7315, 96.5312, 96.4499, 96.2578, 96.4856, 96.323, 96.4459, 96.3304, 96.2066, 96.3224, 96.2998, 96.2707, 96.0719, 95.8848, 96, 95.7944, 95.594, 95.5065, 95.6237, 95.8455, 96.0664, 96.2158, 96.0576, 95.8617, 96.0807, 96.2987, 96.5159, 96.7321, 96.5368, 96.7521, 96.7065, 96.9205, 97.1336, 97.0104, 97.1414, 96.9502, 96.7536, 96.5909, 96.5196, 96.3621, 96.23, 96.1967, 96.407, 96.5061, 96.3931, 96.2236, 96.0426, 96.081, 95.9899, 95.8186, 95.6439, 95.4639, 95.2866, 95.138
path_length_episode, min ,1, max, 199
199, 56, 23, 26, 48, 199, 42, 199, 1, 13, 199, 199, 83, 58, 184, 199, 1, 182, 72, 22, 26, 51, 72, 16, 182, 103, 199, 38, 112, 67, 28, 9, 38, 199, 199, 172, 54, 20, 25, 5, 158, 45, 97, 145, 2, 90, 18, 199, 164, 8, 94, 16, 199, 199, 15, 77, 56, 66, 199, 148, 1, 8, 73, 2, 42, 45, 199, 47, 76, 19, 199, 157, 199, 56, 66, 15, 199, 23, 92, 146, 14, 31, 51, 32, 107, 140, 199, 110, 108, 199, 199, 199, 116, 25, 84, 110, 199, 199, 163, 199, 199, 7, 41, 57, 199, 106, 199, 188, 59, 61, 136, 3, 67, 65, 75, 17, 179, 167, 23, 199, 126, 17, 27, 181, 199, 21, 73, 199, 42, 63, 85, 14, 124, 91, 66, 199, 102, 101, 127, 9, 103, 44, 199, 1, 186, 50, 199, 174, 33, 199, 18, 162, 5, 199, 9, 47, 199, 74, 69, 23, 45, 70, 199, 43, 103, 199, 39, 147, 115, 199, 199, 58, 199, 77, 195, 30, 111, 125, 75, 13, 199, 98, 154, 199, 75, 5, 11, 24, 8, 4, 199, 199, 82, 94, 79, 56, 124, 38, 199, 184, 128, 121, 13, 104, 12, 51, 5, 199, 199, 30, 199, 4, 126, 75, 199, 55, 85, 120, 19, 73, 75, 84, 142, 97, 80, 124, 199, 55, 199, 176, 26, 71, 15, 39, 199, 199, 4, 59, 196, 197, 199, 11, 121, 138, 199, 86, 182, 36, 4, 2, 199, 147, 24, 146, 128, 12, 142, 87, 146, 23, 199, 199, 102, 26, 199, 161, 68, 199, 49, 199, 190, 51, 25, 33, 6, 99, 159, 100, 3, 24, 6, 41, 21, 12, 7, 14, 14, 139, 134, 199, 66, 110, 11, 73, 199, 112, 7, 19, 5, 6, 68, 24, 77, 6, 106, 150, 34, 199, 21, 199, 199, 154, 13, 26, 199, 3, 199, 199, 51, 39, 3, 54, 73, 13, 78, 95, 144, 115, 9, 85, 33, 14, 65, 131, 81, 104, 199, 70, 199, 199, 86, 4, 5, 199, 192, 21, 199, 23, 7, 16, 199, 41, 199, 95, 51, 4, 199, 3, 199, 135, 8, 199, 17, 7, 2, 10, 138, 4, 156, 24, 199, 199, 199, 69, 199, 94, 94, 77, 84, 4, 199, 7, 53, 10, 11, 9, 109, 111, 8, 1, 83, 199, 56, 91, 199, 15, 105, 199, 10, 47, 14, 199, 135, 199, 199, 117, 70, 199, 199, 3, 21, 199, 199, 39, 118, 199, 67, 9, 199, 199, 98, 36, 199, 4, 199, 19, 81, 41, 14, 14, 2, 115, 199, 199, 159, 28, 7, 22, 107, 163, 22, 138, 84, 87, 144, 52, 199, 7, 60, 10, 199, 23, 152, 44, 40, 149, 86, 83, 5, 10, 149, 1, 3, 55, 150, 199, 199, 166, 22, 4, 199, 199, 199, 199, 4, 199, 75, 199, 199, 38, 160, 5, 2, 18, 62, 20, 32, 80, 199, 145, 41, 13, 7, 115, 51, 11, 9, 6, 7, 21
path_length_optimal, min ,1, max, 25
6, 12, 7, 12, 4, 6, 6, 10, 1, 7, 13, 18, 5, 9, 12, 8, 1, 6, 6, 2, 4, 11, 2, 5, 14, 13, 12, 16, 2, 11, 14, 3, 12, 12, 9, 10, 6, 6, 1, 3, 4, 5, 3, 7, 2, 14, 6, 16, 2, 8, 16, 10, 23, 9, 11, 7, 5, 18, 13, 16, 1, 8, 13, 2, 12, 13, 12, 7, 20, 19, 13, 11, 11, 12, 12, 5, 18, 5, 10, 10, 10, 9, 12, 16, 9, 4, 15, 6, 14, 5, 3, 11, 14, 13, 8, 8, 11, 13, 10, 12, 12, 7, 17, 3, 8, 6, 13, 8, 9, 19, 19, 3, 15, 7, 3, 5, 21, 9, 13, 9, 14, 7, 4, 10, 6, 7, 17, 11, 18, 13, 13, 10, 16, 9, 16, 9, 18, 7, 23, 7, 11, 11, 18, 1, 4, 10, 21, 10, 25, 10, 12, 8, 5, 8, 3, 13, 14, 10, 7, 7, 11, 12, 12, 5, 13, 8, 13, 7, 13, 11, 17, 10, 18, 9, 3, 8, 21, 7, 13, 11, 10, 12, 13, 6, 9, 5, 5, 18, 8, 4, 15, 8, 12, 12, 5, 24, 10, 10, 2, 6, 16, 11, 5, 8, 6, 11, 5, 21, 12, 10, 3, 4, 14, 7, 8, 20, 11, 18, 5, 13, 10, 16, 22, 11, 6, 14, 18, 3, 5, 12, 8, 3, 13, 21, 15, 11, 4, 15, 17, 25, 7, 11, 8, 18, 3, 12, 15, 16, 4, 2, 9, 11, 12, 10, 10, 12, 18, 13, 8, 13, 12, 4, 14, 14, 13, 13, 10, 10, 9, 8, 13, 15, 9, 4, 3, 13, 9, 16, 3, 8, 4, 7, 7, 4, 5, 10, 8, 9, 12, 13, 14, 8, 9, 15, 5, 11, 7, 5, 4, 4, 14, 5, 13, 4, 14, 14, 8, 5, 11, 10, 8, 12, 9, 6, 14, 3, 8, 23, 9, 17, 3, 14, 17, 12, 2, 9, 9, 19, 7, 19, 7, 14, 9, 11, 15, 16, 5, 10, 12, 13, 12, 4, 5, 17, 12, 5, 15, 3, 3, 10, 13, 11, 10, 17, 3, 4, 17, 3, 21, 6, 4, 9, 5, 7, 2, 8, 19, 4, 12, 10, 12, 6, 8, 11, 10, 4, 8, 17, 16, 4, 5, 5, 5, 10, 5, 5, 9, 13, 8, 1, 5, 4, 16, 15, 9, 3, 13, 19, 7, 5, 8, 21, 9, 9, 24, 9, 12, 11, 11, 3, 11, 3, 15, 9, 14, 9, 17, 5, 11, 15, 9, 8, 17, 2, 12, 7, 13, 20, 12, 8, 2, 5, 22, 24, 4, 9, 7, 10, 11, 6, 8, 12, 10, 9, 12, 11, 12, 5, 10, 6, 12, 11, 12, 16, 12, 5, 14, 11, 4, 8, 5, 1, 3, 5, 12, 16, 13, 14, 10, 4, 16, 17, 10, 10, 2, 9, 13, 19, 15, 2, 10, 5, 2, 6, 4, 10, 8, 10, 14, 5, 5, 1, 7, 14, 19, 9, 7, 6, 7, 17
path_opt_to_episodic, min ,0.0100503, max, 1
0.0301508, 0.214286, 0.304348, 0.461538, 0.0833333, 0.0301508, 0.142857, 0.0502513, 1, 0.538462, 0.0653266, 0.0904523, 0.060241, 0.155172, 0.0652174, 0.040201, 1, 0.032967, 0.0833333, 0.0909091, 0.153846, 0.215686, 0.0277778, 0.3125, 0.0769231, 0.126214, 0.0603015, 0.421053, 0.0178571, 0.164179, 0.5, 0.333333, 0.315789, 0.0603015, 0.0452261, 0.0581395, 0.111111, 0.3, 0.04, 0.6, 0.0253165, 0.111111, 0.0309278, 0.0482759, 1, 0.155556, 0.333333, 0.080402, 0.0121951, 1, 0.170213, 0.625, 0.115578, 0.0452261, 0.733333, 0.0909091, 0.0892857, 0.272727, 0.0653266, 0.108108, 1, 1, 0.178082, 1, 0.285714, 0.288889, 0.0603015, 0.148936, 0.263158, 1, 0.0653266, 0.0700637, 0.0552764, 0.214286, 0.181818, 0.333333, 0.0904523, 0.217391, 0.108696, 0.0684932, 0.714286, 0.290323, 0.235294, 0.5, 0.0841122, 0.0285714, 0.0753769, 0.0545455, 0.12963, 0.0251256, 0.0150754, 0.0552764, 0.12069, 0.52, 0.0952381, 0.0727273, 0.0552764, 0.0653266, 0.0613497, 0.0603015, 0.0603015, 1, 0.414634, 0.0526316, 0.040201, 0.0566038, 0.0653266, 0.0425532, 0.152542, 0.311475, 0.139706, 1, 0.223881, 0.107692, 0.04, 0.294118, 0.117318, 0.0538922, 0.565217, 0.0452261, 0.111111, 0.411765, 0.148148, 0.0552486, 0.0301508, 0.333333, 0.232877, 0.0552764, 0.428571, 0.206349, 0.152941, 0.714286, 0.129032, 0.0989011, 0.242424, 0.0452261, 0.176471, 0.0693069, 0.181102, 0.777778, 0.106796, 0.25, 0.0904523, 1, 0.0215054, 0.2, 0.105528, 0.0574713, 0.757576, 0.0502513, 0.666667, 0.0493827, 1, 0.040201, 0.333333, 0.276596, 0.0703518, 0.135135, 0.101449, 0.304348, 0.244444, 0.171429, 0.0603015, 0.116279, 0.126214, 0.040201, 0.333333, 0.047619, 0.113043, 0.0552764, 0.0854271, 0.172414, 0.0904523, 0.116883, 0.0153846, 0.266667, 0.189189, 0.056, 0.173333, 0.846154, 0.0502513, 0.122449, 0.0844156, 0.0301508, 0.12, 1, 0.454545, 0.75, 1, 1, 0.0753769, 0.040201, 0.146341, 0.12766, 0.0632911, 0.428571, 0.0806452, 0.263158, 0.0100503, 0.0326087, 0.125, 0.0909091, 0.384615, 0.0769231, 0.5, 0.215686, 1, 0.105528, 0.0603015, 0.333333, 0.0150754, 1, 0.111111, 0.0933333, 0.040201, 0.363636, 0.129412, 0.15, 0.263158, 0.178082, 0.133333, 0.190476, 0.15493, 0.113402, 0.075, 0.112903, 0.0904523, 0.0545455, 0.0251256, 0.0681818, 0.307692, 0.0422535, 0.866667, 0.538462, 0.0753769, 0.0552764, 1, 0.254237, 0.0867347, 0.126904, 0.0351759, 1, 0.0661157, 0.130435, 0.0150754, 0.139535, 0.0824176, 0.444444, 1, 1, 0.0452261, 0.0748299, 0.5, 0.0684932, 0.078125, 1, 0.126761, 0.149425, 0.0547945, 0.565217, 0.0603015, 0.0201005, 0.137255, 0.538462, 0.0653266, 0.0807453, 0.147059, 0.0502513, 0.183673, 0.040201, 0.0684211, 0.294118, 0.36, 0.121212, 0.5, 0.131313, 0.0566038, 0.16, 1, 0.333333, 0.666667, 0.170732, 0.333333, 0.333333, 0.714286, 0.714286, 0.571429, 0.0647482, 0.0895522, 0.0653266, 0.212121, 0.0727273, 0.818182, 0.205479, 0.0251256, 0.0982143, 1, 0.263158, 0.8, 0.666667, 0.205882, 0.208333, 0.168831, 0.666667, 0.132075, 0.0933333, 0.235294, 0.0251256, 0.52381, 0.0502513, 0.040201, 0.0779221, 0.692308, 0.230769, 0.0703518, 1, 0.040201, 0.115578, 0.176471, 0.435897, 1, 0.259259, 0.232877, 0.923077, 0.025641, 0.0947368, 0.0625, 0.165217, 0.777778, 0.223529, 0.212121, 1, 0.138462, 0.0839695, 0.185185, 0.153846, 0.0251256, 0.142857, 0.0603015, 0.0653266, 0.139535, 1, 1, 0.0854271, 0.0625, 0.238095, 0.0753769, 0.130435, 0.428571, 0.625, 0.0653266, 0.268293, 0.0502513, 0.178947, 0.0588235, 1, 0.0854271, 1, 0.105528, 0.0444444, 0.5, 0.0452261, 0.294118, 1, 1, 0.8, 0.137681, 1, 0.0769231, 0.416667, 0.0603015, 0.0301508, 0.040201, 0.15942, 0.0502513, 0.0425532, 0.0851064, 0.220779, 0.190476, 1, 0.0251256, 0.714286, 0.0943396, 1, 0.454545, 0.555556, 0.0825688, 0.117117, 1, 1, 0.060241, 0.0201005, 0.285714, 0.164835, 0.0452261, 0.2, 0.12381, 0.0954774, 0.7, 0.106383, 0.571429, 0.105528, 0.0666667, 0.0452261, 0.120603, 0.0769231, 0.171429, 0.0552764, 0.0552764, 1, 0.52381, 0.0150754, 0.0753769, 0.230769, 0.118644, 0.0452261, 0.253731, 0.555556, 0.0552764, 0.0753769, 0.0918367, 0.222222, 0.0854271, 0.5, 0.0603015, 0.368421, 0.160494, 0.487805, 0.857143, 0.571429, 1, 0.0434783, 0.110553, 0.120603, 0.0251572, 0.321429, 1, 0.454545, 0.102804, 0.0368098, 0.363636, 0.0869565, 0.119048, 0.103448, 0.0833333, 0.211538, 0.0603015, 0.714286, 0.166667, 0.6, 0.0603015, 0.478261, 0.0789474, 0.363636, 0.3, 0.033557, 0.162791, 0.13253, 0.8, 0.8, 0.033557, 1, 1, 0.0909091, 0.08, 0.080402, 0.0653266, 0.0843373, 0.454545, 1, 0.080402, 0.0854271, 0.0502513, 0.0502513, 0.5, 0.0452261, 0.173333, 0.0954774, 0.0753769, 0.0526316, 0.0625, 1, 1, 0.333333, 0.0645161, 0.5, 0.25, 0.125, 0.0703518, 0.0344828, 0.121951, 0.0769231, 1, 0.121739, 0.372549, 0.818182, 0.777778, 1, 1, 0.809524
path_opt_to_episodic_average, min ,0.0301508, max, 0.285538
0.0301508, 0.122218, 0.182928, 0.252581, 0.218731, 0.187301, 0.180952, 0.164614, 0.257435, 0.285538, 0.265518, 0.25093, 0.236261, 0.230469, 0.219452, 0.208249, 0.254823, 0.242497, 0.23412, 0.22696, 0.223478, 0.223124, 0.214631, 0.218709, 0.213037, 0.209698, 0.204165, 0.211911, 0.205219, 0.203851, 0.213404, 0.217152, 0.220141, 0.21544, 0.210577, 0.206342, 0.203769, 0.206301, 0.202037, 0.211986, 0.207433, 0.20514, 0.201088, 0.197615, 0.215446, 0.214144, 0.21668, 0.213841, 0.209726, 0.225531, 0.224446, 0.232149, 0.22995, 0.226529, 0.235744, 0.233157, 0.230633, 0.231359, 0.228545, 0.226538, 0.239217, 0.251488, 0.250323, 0.262037, 0.262401, 0.262802, 0.25978, 0.25815, 0.258222, 0.268819, 0.265953, 0.263232, 0.260384, 0.259761, 0.258721, 0.259703, 0.257505, 0.256991, 0.255114, 0.252781, 0.258479, 0.258867, 0.258583, 0.261457, 0.25937, 0.256687, 0.254603, 0.252329, 0.250951, 0.248442, 0.245877, 0.243805, 0.242482, 0.245434, 0.243853, 0.24207, 0.240145, 0.238361, 0.236573, 0.23481, 0.233082, 0.240601, 0.242291, 0.240467, 0.23856, 0.236843, 0.23524, 0.233456, 0.232714, 0.23343, 0.232585, 0.239437, 0.2393, 0.238145, 0.236422, 0.23692, 0.235897, 0.234355, 0.237135, 0.235536, 0.234508, 0.235961, 0.235247, 0.233795, 0.232166, 0.232969, 0.232968, 0.23158, 0.233107, 0.232901, 0.232291, 0.235942, 0.235138, 0.234122, 0.234183, 0.232794, 0.232383, 0.231201, 0.230841, 0.234747, 0.23384, 0.233954, 0.23295, 0.238277, 0.236782, 0.23653, 0.235639, 0.234435, 0.237946, 0.236695, 0.239542, 0.238291, 0.24327, 0.241951, 0.242541, 0.242759, 0.241661, 0.240986, 0.240109, 0.24051, 0.240535, 0.240108, 0.239005, 0.238257, 0.237578, 0.236389, 0.236969, 0.235842, 0.235116, 0.234058, 0.233188, 0.232835, 0.232012, 0.23135, 0.230116, 0.230324, 0.230092, 0.229114, 0.228802, 0.232232, 0.231226, 0.230629, 0.22983, 0.228744, 0.228157, 0.232306, 0.233495, 0.236242, 0.240283, 0.244282, 0.243397, 0.242339, 0.241842, 0.241253, 0.24034, 0.241301, 0.240485, 0.2406, 0.239441, 0.238407, 0.237843, 0.237116, 0.237842, 0.237053, 0.238336, 0.238226, 0.241906, 0.24125, 0.240385, 0.240827, 0.239757, 0.243343, 0.242723, 0.242024, 0.241086, 0.241653, 0.241136, 0.240718, 0.24082, 0.240535, 0.24005, 0.239827, 0.239446, 0.238883, 0.238155, 0.237601, 0.236953, 0.236152, 0.235231, 0.234505, 0.234822, 0.233991, 0.236707, 0.237996, 0.237304, 0.236533, 0.239754, 0.239815, 0.239175, 0.238707, 0.237862, 0.241012, 0.240292, 0.239842, 0.238924, 0.23852, 0.237888, 0.238721, 0.241779, 0.244812, 0.244016, 0.243345, 0.244359, 0.243667, 0.243018, 0.245975, 0.245511, 0.245139, 0.244404, 0.245638, 0.244927, 0.244069, 0.243663, 0.24478, 0.244103, 0.243489, 0.243127, 0.242408, 0.242189, 0.241441, 0.240803, 0.240999, 0.241435, 0.240996, 0.241938, 0.241537, 0.240869, 0.240578, 0.2433, 0.243622, 0.245127, 0.244864, 0.245176, 0.245487, 0.247132, 0.248765, 0.249889, 0.249246, 0.248694, 0.248061, 0.247938, 0.247338, 0.249286, 0.249137, 0.248378, 0.247871, 0.250403, 0.250446, 0.252284, 0.253665, 0.253506, 0.253357, 0.253078, 0.254438, 0.254037, 0.253512, 0.253452, 0.252711, 0.253588, 0.252933, 0.252249, 0.25169, 0.253098, 0.253026, 0.252447, 0.254812, 0.254135, 0.253699, 0.253457, 0.254027, 0.256351, 0.25636, 0.256288, 0.258346, 0.25763, 0.25713, 0.256535, 0.256256, 0.257842, 0.257738, 0.2576, 0.259836, 0.259471, 0.258946, 0.258726, 0.258414, 0.257721, 0.257382, 0.2568, 0.256237, 0.255895, 0.258071, 0.260234, 0.259725, 0.259154, 0.259093, 0.258564, 0.258195, 0.258684, 0.25973, 0.259176, 0.259202, 0.25861, 0.258385, 0.257823, 0.259908, 0.259419, 0.261488, 0.261053, 0.260452, 0.261115, 0.260519, 0.260611, 0.262643, 0.264663, 0.266126, 0.265776, 0.267771, 0.267253, 0.267657, 0.267098, 0.266461, 0.265855, 0.26557, 0.264996, 0.264404, 0.263929, 0.263815, 0.263621, 0.265559, 0.264928, 0.266104, 0.265656, 0.267568, 0.268054, 0.268799, 0.268317, 0.267928, 0.26981, 0.271682, 0.271141, 0.270501, 0.27054, 0.270271, 0.269702, 0.269525, 0.269158, 0.268722, 0.269803, 0.269394, 0.270148, 0.269738, 0.269234, 0.26868, 0.268314, 0.267843, 0.267606, 0.267085, 0.266568, 0.268356, 0.268978, 0.268362, 0.267894, 0.267805, 0.267445, 0.266911, 0.266879, 0.26757, 0.267063, 0.266607, 0.266192, 0.266088, 0.265661, 0.266213, 0.265729, 0.26597, 0.265723, 0.266242, 0.267619, 0.268326, 0.270023, 0.269499, 0.269132, 0.26879, 0.26823, 0.268352, 0.270026, 0.270447, 0.270065, 0.269535, 0.269748, 0.269335, 0.268996, 0.268623, 0.268206, 0.268079, 0.267615, 0.268612, 0.268384, 0.269121, 0.268658, 0.269122, 0.268702, 0.268911, 0.26898, 0.268463, 0.268232, 0.267936, 0.269095, 0.270249, 0.269736, 0.271316, 0.27289, 0.272498, 0.272084, 0.271673, 0.271231, 0.270832, 0.271223, 0.272774, 0.272365, 0.271969, 0.271501, 0.271034, 0.271516, 0.271041, 0.270836, 0.270469, 0.270062, 0.269609, 0.269178, 0.270694, 0.272204, 0.27233, 0.271902, 0.272371, 0.272325, 0.272023, 0.271611, 0.271127, 0.270823, 0.270429, 0.271909, 0.271605, 0.271809, 0.272911, 0.273926, 0.275384, 0.276837, 0.277902


==> img/road_20x20_7x7/mazeofdigits_drl_er_pomdp-roi7x7-road-convergence.csv <==
path_length_average, min ,42.2667, max, 99
99, 99, 73, 60, 67.8, 73, 76.7143, 74.25, 77, 79.2, 81, 82.5, 80.0769, 81.4286, 79.2, 75.0625, 70.8235, 67.7222, 65.4737, 67.15, 65.9048, 63.5909, 62.3478, 60.25, 58.48, 60.0385, 58.7407, 57.3571, 58.7931, 58, 56.2581, 55.2812, 53.8788, 52.3235, 51.2286, 51.8611, 50.7568, 52.0263, 51.2308, 51.65, 50.4878, 51.6429, 50.6279, 49.7045, 50.8, 50.413, 49.383, 50.4167, 50.7347, 50.8, 51.7451, 52.6538, 52.0377, 52.9074, 51.9818, 52.8214, 51.9474, 52.3966, 51.5763, 51.0667, 50.3443, 49.6774, 50.3968, 49.8125, 50.5692, 49.9091, 50.3582, 49.7794, 49.2609, 49.9714, 50.662, 50.0556, 49.6712, 49.0135, 48.4267, 47.8553, 47.2987, 47.9615, 47.4304, 46.8875, 47.5309, 47.5488, 47.1325, 47.5833, 47.1294, 47.7326, 48.2299, 47.7614, 47.7528, 48.2, 47.8462, 47.4783, 48.0323, 48.5745, 49.1053, 48.9688, 48.6392, 48.3673, 47.9798, 48.49, 48.9901, 49.2549, 49.3689, 49.2885, 49.7619, 49.3396, 49.8037, 49.3889, 49.0367, 49.4909, 49.0811, 49.5268, 49.115, 48.7456, 49.087, 49.5172, 49.1282, 48.8051, 48.4538, 48.1083, 48.0083, 48.4262, 48.7561, 48.4274, 48.832, 49.2302, 48.9055, 48.5469, 48.2558, 48.6462, 48.3282, 48.7121, 48.3759, 48.0448, 47.7259, 47.7206, 48.0949, 47.7899, 47.7194, 48.0786, 47.8085, 47.507, 47.7972, 48.1528, 47.8759, 47.589, 47.9388, 48.2838, 48.0336, 47.7267, 47.4702, 47.1842, 46.9216, 47.2597, 47.129, 47.4615, 47.293, 47.6203, 47.3711, 47.6937, 47.441, 47.2346, 46.9877, 47.3049, 47.0727, 47.3855, 47.1317, 47.4286, 47.1775, 46.9647, 47.269, 47.2849, 47.0231, 46.9253, 46.7429, 46.5739, 46.8701, 46.6461, 46.9385, 47.2278, 47.5138, 47.3242, 47.1694, 46.9511, 46.7351, 46.5, 46.7808, 47.0585, 46.836, 46.6421, 46.4398, 46.2292, 46.0207, 46.0412, 45.8359, 46.1071, 46.0964, 46.3636, 46.2261, 46.49, 46.2786, 46.0693, 46.1675, 46.4265, 46.2585, 46.0922, 45.9903, 45.8462, 46.0096, 45.8095, 45.872, 45.7264, 45.9765, 45.7804, 45.6186, 45.5046, 45.3226, 45.1468, 45.3927, 45.3545, 45.1584, 45.0315, 45.2735, 45.3036, 45.32, 45.146, 44.9824, 44.8553, 44.6856, 44.6174, 44.4372, 44.2802, 44.515, 44.3333, 44.2426, 44.072, 44.3038, 44.1765, 44.0167, 44.2458, 44.1079, 44.1074, 43.9547, 43.8074, 43.6653, 43.5041, 43.5385, 43.4032, 43.253, 43.104, 42.9562, 43.1786, 43.3992, 43.4921, 43.3569, 43.1953, 43.0389, 42.8992, 43.1158, 42.9615, 42.8429, 42.9198, 42.8061, 42.678, 42.5623, 42.4248, 42.3109, 42.4925, 42.4089, 42.2667, 42.476, 42.6838, 42.619, 42.6606, 42.7709, 42.9746, 42.8484, 43.0504, 42.9713, 43.1714, 43.3701, 43.2376, 43.4346, 43.6303, 43.5123, 43.3881, 43.2613, 43.4549, 43.6471, 43.8345, 43.7457, 43.6336, 43.5188, 43.6871, 43.5593, 43.4291, 43.6162, 43.802, 43.6656, 43.85, 43.9236, 44.0563, 44.2079, 44.0757, 43.9344, 43.8235, 43.6971, 43.5649, 43.7443, 43.6323, 43.4984, 43.3718, 43.2428, 43.4204, 43.4857, 43.6614, 43.5773, 43.5377, 43.7116, 43.5844, 43.6542, 43.8261, 43.7523, 43.9228, 43.8123, 43.7086, 43.7339, 43.7317, 43.6049, 43.5061, 43.4441, 43.3253, 43.2222, 43.3892, 43.5552, 43.7202, 43.7151, 43.6391, 43.531, 43.5794, 43.7419, 43.6345, 43.5277, 43.4215, 43.5826, 43.5723, 43.4611, 43.5144, 43.404, 43.5629, 43.4644, 43.3665, 43.3909, 43.4266, 43.3831, 43.2978, 43.1961, 43.352, 43.4457, 43.3444, 43.2465, 43.1326, 43.2865, 43.1758, 43.1753, 43.3279, 43.218, 43.3696, 43.2764, 43.1757, 43.3261, 43.2742, 43.4236, 43.3182, 43.4667, 43.6144, 43.7374, 43.8836, 44.029, 44.0342, 43.9528, 44.0969, 44.1384, 44.0391, 43.9325, 43.8368, 43.8191, 43.7577, 43.6478, 43.6641, 43.578, 43.4923, 43.4122, 43.4112, 43.5519, 43.6919, 43.597, 43.5528, 43.4687, 43.535, 43.4564, 43.5945, 43.5211, 43.6584, 43.6123, 43.7488, 43.8084, 43.7647, 43.8998, 43.9415, 44.0754, 43.9757, 44.109, 44.0386, 43.9566, 44.0889, 44.012, 43.9569, 43.8735, 44.0048, 44.1354, 44.0806, 43.9905, 44.1085, 44.2094, 44.1714, 44.0937, 44.1379, 44.0816, 44.2093, 44.1647, 44.0718, 43.9838, 44.0622, 43.9793, 43.8968, 43.9039, 43.8219, 43.8747, 44, 43.9433, 43.8529, 43.7743, 43.6869, 43.8112, 43.7309, 43.6577, 43.5737, 43.4855, 43.4089, 43.337, 43.4602, 43.5077, 43.4229, 43.5451, 43.6096, 43.5821, 43.7031, 43.8235, 43.7587, 43.744, 43.7511, 43.8704, 43.7974, 43.7183, 43.8369, 43.8844, 43.8953, 43.8145, 43.9, 43.811, 43.7394, 43.6596, 43.7764, 43.8926, 44.0084, 43.9266, 43.9121, 43.8246, 43.8771, 43.8919, 43.9876, 43.9213, 43.8471, 43.7876, 43.9012, 43.9014, 43.8279, 43.9407, 44.0531, 44.165, 44.2195, 44.3306, 44.4413, 44.5515, 44.6613, 44.6982, 44.6406, 44.6553, 44.582
path_length_episode, min ,1, max, 99
99, 99, 21, 21, 99, 99, 99, 57, 99, 99, 99, 99, 51, 99, 48, 13, 3, 15, 25, 99, 41, 15, 35, 12, 16, 99, 25, 20, 99, 35, 4, 25, 9, 1, 14, 74, 11, 99, 21, 68, 4, 99, 8, 10, 99, 33, 2, 99, 66, 54, 99, 99, 20, 99, 2, 99, 3, 78, 4, 21, 7, 9, 95, 13, 99, 7, 80, 11, 14, 99, 99, 7, 22, 1, 5, 5, 5, 99, 6, 4, 99, 49, 13, 85, 9, 99, 91, 7, 47, 88, 16, 14, 99, 99, 99, 36, 17, 22, 10, 99, 99, 76, 61, 41, 99, 5, 99, 5, 11, 99, 4, 99, 3, 7, 88, 99, 4, 11, 7, 7, 36, 99, 89, 8, 99, 99, 8, 3, 11, 99, 7, 99, 4, 4, 5, 47, 99, 6, 38, 98, 10, 5, 89, 99, 8, 6, 99, 99, 11, 2, 9, 4, 7, 99, 27, 99, 21, 99, 8, 99, 7, 14, 7, 99, 9, 99, 5, 97, 5, 11, 99, 50, 2, 30, 15, 17, 99, 7, 99, 99, 99, 13, 19, 7, 7, 3, 99, 99, 5, 10, 8, 6, 6, 50, 6, 99, 44, 99, 19, 99, 4, 4, 66, 99, 12, 12, 25, 16, 80, 4, 59, 15, 99, 4, 11, 21, 6, 7, 99, 37, 2, 17, 99, 52, 49, 6, 8, 16, 6, 29, 3, 8, 99, 2, 23, 4, 99, 14, 6, 99, 11, 44, 7, 8, 9, 4, 52, 10, 6, 6, 6, 99, 99, 67, 9, 2, 3, 7, 99, 3, 12, 63, 13, 9, 12, 6, 12, 91, 20, 4, 99, 99, 25, 54, 73, 99, 8, 99, 21, 99, 99, 6, 99, 99, 10, 8, 7, 99, 99, 98, 18, 11, 10, 93, 6, 5, 99, 99, 3, 99, 66, 84, 90, 4, 1, 10, 5, 3, 99, 9, 2, 4, 3, 99, 64, 99, 17, 31, 99, 3, 66, 99, 20, 99, 8, 10, 52, 43, 2, 11, 23, 4, 9, 99, 99, 99, 42, 18, 7, 60, 99, 7, 7, 7, 99, 40, 5, 62, 5, 99, 9, 9, 52, 56, 28, 13, 7, 99, 77, 7, 8, 2, 99, 3, 43, 99, 3, 99, 9, 6, 99, 24, 99, 4, 99, 99, 90, 99, 99, 46, 13, 99, 60, 6, 3, 7, 37, 20, 1, 50, 10, 10, 12, 43, 99, 99, 6, 26, 10, 70, 12, 99, 14, 99, 25, 99, 68, 26, 99, 61, 99, 3, 99, 15, 10, 99, 12, 21, 9, 99, 99, 21, 6, 94, 87, 28, 11, 63, 20, 99, 25, 4, 6, 78, 8, 8, 47, 8, 67, 99, 19, 4, 9, 5, 99, 8, 11, 6, 4, 9, 11, 99, 65, 5, 99, 73, 31, 99, 99, 14, 37, 47, 99, 10, 7, 99, 66, 49, 6, 84, 2, 10, 6, 99, 99, 99, 5, 37, 2, 69, 51, 90, 12, 8, 15, 99, 44, 8, 99, 99, 99, 71, 99, 99, 99, 99, 63, 16, 52, 8
path_length_optimal, min ,1, max, 23
4, 5, 11, 14, 19, 12, 5, 17, 9, 9, 12, 12, 15, 11, 10, 5, 3, 13, 9, 13, 9, 11, 9, 10, 8, 7, 11, 14, 14, 5, 2, 15, 9, 1, 8, 16, 7, 15, 13, 16, 4, 8, 2, 10, 12, 5, 2, 15, 8, 6, 6, 11, 10, 3, 2, 5, 3, 10, 4, 13, 7, 7, 7, 7, 15, 7, 8, 11, 10, 19, 13, 5, 8, 1, 3, 3, 5, 8, 6, 4, 12, 7, 3, 10, 7, 7, 7, 7, 5, 11, 8, 8, 11, 14, 12, 12, 13, 18, 8, 13, 15, 14, 11, 13, 16, 3, 13, 5, 9, 20, 4, 10, 3, 5, 4, 16, 4, 5, 7, 7, 6, 19, 11, 8, 16, 18, 4, 3, 11, 17, 5, 5, 4, 4, 5, 10, 12, 6, 10, 10, 8, 5, 5, 12, 6, 6, 5, 17, 11, 2, 9, 4, 7, 11, 13, 11, 7, 23, 4, 21, 7, 10, 5, 20, 7, 11, 5, 13, 5, 9, 9, 4, 2, 6, 9, 7, 10, 5, 12, 9, 15, 13, 11, 7, 5, 3, 15, 21, 3, 4, 6, 6, 6, 12, 6, 11, 4, 5, 10, 15, 4, 4, 20, 14, 8, 6, 9, 12, 10, 4, 17, 7, 7, 4, 11, 7, 2, 5, 14, 11, 2, 7, 14, 10, 13, 4, 8, 10, 6, 15, 3, 8, 12, 2, 3, 4, 8, 10, 6, 13, 9, 6, 5, 8, 7, 4, 12, 6, 6, 6, 6, 10, 9, 11, 9, 2, 3, 5, 13, 3, 10, 11, 7, 7, 8, 4, 12, 11, 14, 4, 14, 15, 7, 12, 17, 11, 6, 10, 5, 16, 13, 4, 13, 5, 6, 4, 7, 11, 11, 10, 14, 7, 10, 11, 4, 5, 19, 17, 3, 14, 10, 14, 8, 4, 1, 8, 3, 3, 11, 9, 2, 4, 3, 9, 14, 20, 11, 11, 5, 3, 10, 7, 8, 19, 6, 8, 12, 14, 2, 11, 7, 4, 9, 14, 10, 4, 10, 14, 5, 14, 15, 7, 5, 5, 15, 10, 5, 12, 5, 15, 5, 7, 8, 16, 14, 7, 7, 12, 9, 7, 6, 2, 14, 3, 18, 7, 3, 19, 9, 4, 12, 10, 19, 4, 14, 13, 12, 13, 12, 12, 5, 8, 12, 6, 3, 7, 19, 2, 1, 6, 10, 10, 8, 7, 6, 10, 6, 14, 4, 10, 8, 11, 6, 11, 13, 9, 4, 10, 11, 17, 6, 3, 11, 11, 10, 12, 10, 13, 9, 5, 19, 7, 4, 13, 13, 10, 7, 11, 8, 12, 5, 4, 6, 6, 8, 8, 10, 6, 15, 13, 13, 4, 9, 5, 9, 8, 7, 6, 4, 9, 7, 19, 11, 3, 10, 9, 12, 16, 5, 10, 9, 7, 17, 9, 7, 12, 14, 9, 6, 12, 2, 8, 6, 8, 18, 23, 5, 9, 2, 13, 15, 20, 10, 6, 11, 6, 10, 6, 13, 12, 10, 7, 13, 16, 16, 12, 9, 8, 12, 8
path_opt_to_episodic, min ,0.030303, max, 1
0.040404, 0.050505, 0.52381, 0.666667, 0.191919, 0.121212, 0.050505, 0.298246, 0.0909091, 0.0909091, 0.121212, 0.121212, 0.294118, 0.111111, 0.208333, 0.384615, 1, 0.866667, 0.36, 0.131313, 0.219512, 0.733333, 0.257143, 0.833333, 0.5, 0.0707071, 0.44, 0.7, 0.141414, 0.142857, 0.5, 0.6, 1, 1, 0.571429, 0.216216, 0.636364, 0.151515, 0.619048, 0.235294, 1, 0.0808081, 0.25, 1, 0.121212, 0.151515, 1, 0.151515, 0.121212, 0.111111, 0.0606061, 0.111111, 0.5, 0.030303, 1, 0.050505, 1, 0.128205, 1, 0.619048, 1, 0.777778, 0.0736842, 0.538462, 0.151515, 1, 0.1, 1, 0.714286, 0.191919, 0.131313, 0.714286, 0.363636, 1, 0.6, 0.6, 1, 0.0808081, 1, 1, 0.121212, 0.142857, 0.230769, 0.117647, 0.777778, 0.0707071, 0.0769231, 1, 0.106383, 0.125, 0.5, 0.571429, 0.111111, 0.141414, 0.121212, 0.333333, 0.764706, 0.818182, 0.8, 0.131313, 0.151515, 0.184211, 0.180328, 0.317073, 0.161616, 0.6, 0.131313, 1, 0.818182, 0.20202, 1, 0.10101, 1, 0.714286, 0.0454545, 0.161616, 1, 0.454545, 1, 1, 0.166667, 0.191919, 0.123596, 1, 0.161616, 0.181818, 0.5, 1, 1, 0.171717, 0.714286, 0.050505, 1, 1, 1, 0.212766, 0.121212, 1, 0.263158, 0.102041, 0.8, 1, 0.0561798, 0.121212, 0.75, 1, 0.050505, 0.171717, 1, 1, 1, 1, 1, 0.111111, 0.481481, 0.111111, 0.333333, 0.232323, 0.5, 0.212121, 1, 0.714286, 0.714286, 0.20202, 0.777778, 0.111111, 1, 0.134021, 1, 0.818182, 0.0909091, 0.08, 1, 0.2, 0.6, 0.411765, 0.10101, 0.714286, 0.121212, 0.0909091, 0.151515, 1, 0.578947, 1, 0.714286, 1, 0.151515, 0.212121, 0.6, 0.4, 0.75, 1, 1, 0.24, 1, 0.111111, 0.0909091, 0.050505, 0.526316, 0.151515, 1, 1, 0.30303, 0.141414, 0.666667, 0.5, 0.36, 0.75, 0.125, 1, 0.288136, 0.466667, 0.0707071, 1, 1, 0.333333, 0.333333, 0.714286, 0.141414, 0.297297, 1, 0.411765, 0.141414, 0.192308, 0.265306, 0.666667, 1, 0.625, 1, 0.517241, 1, 1, 0.121212, 1, 0.130435, 1, 0.0808081, 0.714286, 1, 0.131313, 0.818182, 0.136364, 0.714286, 1, 0.777778, 1, 0.230769, 0.6, 1, 1, 1, 0.10101, 0.0909091, 0.164179, 1, 1, 1, 0.714286, 0.131313, 1, 0.833333, 0.174603, 0.538462, 0.777778, 0.666667, 0.666667, 1, 0.120879, 0.7, 1, 0.141414, 0.151515, 0.28, 0.222222, 0.232877, 0.111111, 0.75, 0.10101, 0.238095, 0.161616, 0.131313, 0.666667, 0.131313, 0.050505, 0.6, 0.5, 1, 0.111111, 0.111111, 0.102041, 0.777778, 0.636364, 1, 0.11828, 0.666667, 1, 0.191919, 0.171717, 1, 0.141414, 0.151515, 0.166667, 0.0888889, 1, 1, 0.8, 0.6, 1, 0.111111, 1, 1, 1, 1, 0.0909091, 0.21875, 0.20202, 0.647059, 0.354839, 0.050505, 1, 0.151515, 0.0707071, 0.4, 0.191919, 0.75, 0.8, 0.230769, 0.325581, 1, 1, 0.304348, 1, 1, 0.141414, 0.10101, 0.040404, 0.238095, 0.777778, 0.714286, 0.233333, 0.151515, 1, 0.714286, 0.714286, 0.151515, 0.25, 1, 0.193548, 1, 0.151515, 0.555556, 0.777778, 0.153846, 0.285714, 0.5, 0.538462, 1, 0.121212, 0.116883, 1, 0.75, 1, 0.141414, 1, 0.418605, 0.0707071, 1, 0.191919, 1, 0.666667, 0.121212, 0.416667, 0.191919, 1, 0.141414, 0.131313, 0.133333, 0.131313, 0.121212, 0.26087, 0.384615, 0.0808081, 0.2, 1, 1, 1, 0.513514, 0.1, 1, 0.12, 1, 1, 0.666667, 0.162791, 0.0606061, 0.10101, 1, 0.538462, 0.4, 0.142857, 0.666667, 0.111111, 0.428571, 0.111111, 0.52, 0.0909091, 0.0588235, 0.384615, 0.111111, 0.278689, 0.0606061, 1, 0.111111, 0.733333, 1, 0.121212, 0.833333, 0.619048, 1, 0.050505, 0.191919, 0.333333, 0.666667, 0.138298, 0.149425, 0.357143, 0.636364, 0.174603, 0.4, 0.121212, 0.2, 1, 1, 0.0769231, 1, 1, 0.212766, 0.75, 0.223881, 0.131313, 0.684211, 1, 1, 1, 0.0909091, 1, 0.636364, 1, 1, 1, 0.636364, 0.191919, 0.169231, 0.6, 0.10101, 0.123288, 0.387097, 0.161616, 0.050505, 0.714286, 0.243243, 0.148936, 0.171717, 0.9, 1, 0.121212, 0.212121, 0.183673, 1, 0.142857, 1, 0.8, 1, 0.0808081, 0.181818, 0.232323, 1, 0.243243, 1, 0.188406, 0.294118, 0.222222, 0.833333, 0.75, 0.733333, 0.0606061, 0.227273, 0.75, 0.131313, 0.121212, 0.10101, 0.0985916, 0.131313, 0.161616, 0.161616, 0.121212, 0.142857, 0.5, 0.230769, 1
path_opt_to_episodic_average, min ,0.040404, max, 0.507597
0.040404, 0.0454545, 0.204906, 0.320346, 0.294661, 0.265753, 0.235003, 0.242908, 0.22602, 0.212509, 0.204209, 0.197292, 0.204741, 0.198053, 0.198738, 0.210355, 0.256805, 0.290686, 0.294334, 0.286183, 0.283009, 0.303478, 0.301463, 0.323625, 0.33068, 0.320681, 0.3251, 0.338489, 0.331693, 0.325399, 0.331031, 0.339436, 0.359454, 0.378293, 0.383811, 0.379156, 0.386107, 0.379934, 0.386065, 0.382296, 0.397362, 0.389825, 0.386573, 0.400515, 0.394308, 0.38903, 0.402029, 0.39681, 0.391186, 0.385584, 0.379212, 0.374056, 0.376433, 0.370023, 0.381477, 0.375567, 0.386522, 0.382068, 0.392541, 0.396316, 0.406213, 0.412206, 0.406832, 0.408889, 0.40493, 0.413946, 0.40926, 0.417947, 0.422242, 0.418952, 0.414901, 0.419059, 0.418299, 0.42616, 0.428478, 0.430735, 0.438128, 0.433547, 0.440717, 0.447708, 0.443678, 0.440009, 0.437488, 0.43368, 0.437729, 0.433461, 0.429363, 0.435847, 0.432145, 0.428733, 0.429516, 0.431058, 0.427618, 0.424573, 0.42138, 0.420463, 0.424012, 0.428034, 0.431791, 0.428786, 0.426041, 0.42367, 0.421308, 0.420306, 0.417842, 0.41956, 0.416866, 0.422266, 0.425898, 0.423863, 0.429053, 0.426124, 0.431203, 0.433686, 0.43031, 0.427994, 0.432883, 0.433066, 0.43783, 0.442515, 0.440235, 0.4382, 0.435642, 0.440194, 0.437965, 0.435932, 0.436436, 0.440839, 0.445174, 0.44307, 0.445141, 0.442151, 0.446345, 0.450477, 0.454548, 0.45277, 0.45035, 0.454333, 0.452957, 0.450451, 0.45293, 0.456783, 0.453981, 0.45167, 0.453728, 0.457469, 0.454701, 0.452789, 0.456461, 0.460085, 0.46366, 0.467189, 0.470671, 0.468337, 0.468421, 0.466131, 0.465285, 0.463811, 0.464038, 0.462464, 0.465803, 0.467336, 0.468851, 0.467224, 0.469107, 0.46695, 0.470142, 0.468141, 0.471288, 0.473329, 0.471092, 0.468819, 0.471889, 0.470326, 0.471067, 0.470731, 0.468642, 0.470022, 0.468073, 0.465978, 0.46424, 0.467184, 0.467795, 0.470687, 0.472004, 0.474843, 0.473114, 0.471725, 0.472404, 0.472023, 0.473478, 0.476221, 0.478935, 0.477703, 0.480381, 0.478497, 0.47653, 0.474378, 0.474639, 0.473024, 0.475645, 0.478241, 0.477378, 0.475731, 0.476663, 0.476776, 0.476212, 0.477528, 0.475841, 0.478337, 0.477436, 0.477385, 0.475476, 0.477927, 0.480355, 0.479674, 0.479, 0.480079, 0.478533, 0.477709, 0.480072, 0.479765, 0.478247, 0.476971, 0.47603, 0.476874, 0.479178, 0.479818, 0.482089, 0.482242, 0.484484, 0.486706, 0.485137, 0.487337, 0.485819, 0.487997, 0.486279, 0.487237, 0.489383, 0.487891, 0.489261, 0.487803, 0.488735, 0.49083, 0.492002, 0.494067, 0.493001, 0.493432, 0.495466, 0.497485, 0.499487, 0.497905, 0.496297, 0.494989, 0.49697, 0.498935, 0.500884, 0.501711, 0.500281, 0.502203, 0.503472, 0.502217, 0.502355, 0.503398, 0.504014, 0.504625, 0.506481, 0.505042, 0.505767, 0.507597, 0.506246, 0.504942, 0.504118, 0.503089, 0.502106, 0.50069, 0.50159, 0.500149, 0.49921, 0.498004, 0.496699, 0.497302, 0.496008, 0.49444, 0.49481, 0.494828, 0.496588, 0.49525, 0.493921, 0.49257, 0.49355, 0.494039, 0.495766, 0.494482, 0.495065, 0.496771, 0.495745, 0.494657, 0.496347, 0.495164, 0.494023, 0.492939, 0.491605, 0.493278, 0.494939, 0.495936, 0.496275, 0.49791, 0.496659, 0.498282, 0.499895, 0.501498, 0.503091, 0.501778, 0.50088, 0.499934, 0.500398, 0.49994, 0.498532, 0.500099, 0.499013, 0.497683, 0.49738, 0.496437, 0.497218, 0.498146, 0.497329, 0.496805, 0.498334, 0.499855, 0.499264, 0.500772, 0.502271, 0.501191, 0.499996, 0.498629, 0.497856, 0.498684, 0.49932, 0.498537, 0.49752, 0.498989, 0.499617, 0.500241, 0.49923, 0.49851, 0.499955, 0.499074, 0.50051, 0.499513, 0.499672, 0.500462, 0.49948, 0.498876, 0.49888, 0.498991, 0.500394, 0.499335, 0.49827, 0.499663, 0.500357, 0.501737, 0.500744, 0.502116, 0.501887, 0.500709, 0.50207, 0.501227, 0.502579, 0.503022, 0.501993, 0.501764, 0.500933, 0.502267, 0.501305, 0.500321, 0.499347, 0.498374, 0.497379, 0.496756, 0.496462, 0.495374, 0.494603, 0.495919, 0.497228, 0.498531, 0.498569, 0.497542, 0.498834, 0.497862, 0.499147, 0.500424, 0.500847, 0.499989, 0.498877, 0.497872, 0.499137, 0.499236, 0.498987, 0.498097, 0.498517, 0.497553, 0.497382, 0.496426, 0.496484, 0.495485, 0.494413, 0.494143, 0.493207, 0.492684, 0.491632, 0.492866, 0.491942, 0.492525, 0.493748, 0.492852, 0.493669, 0.493969, 0.495177, 0.494118, 0.4934, 0.493021, 0.493431, 0.492594, 0.491786, 0.49147, 0.491809, 0.491068, 0.490856, 0.489996, 0.489324, 0.490506, 0.491682, 0.490727, 0.491897, 0.493063, 0.492421, 0.493009, 0.492396, 0.491576, 0.492013, 0.493162, 0.494306, 0.495445, 0.494536, 0.495669, 0.495984, 0.497109, 0.498229, 0.499344, 0.499648, 0.498967, 0.498239, 0.498463, 0.49759, 0.496769, 0.496529, 0.495798, 0.494828, 0.495305, 0.494758, 0.494009, 0.493313, 0.49419, 0.495277, 0.494475, 0.49387, 0.493207, 0.494288, 0.49354, 0.494615, 0.495262, 0.49633, 0.495453, 0.494793, 0.494241, 0.495302, 0.494774, 0.495829, 0.495189, 0.49477, 0.494205, 0.494907, 0.495434, 0.495925, 0.495029, 0.494479, 0.495003, 0.494259, 0.493498, 0.492698, 0.491897, 0.491166, 0.490499, 0.489834, 0.489091, 0.488395, 0.488418, 0.487902, 0.488926


==> img/same_random_10x10_3x3/mazeofdigits_drl_er_pomdp-roi3x3-random-convergence.csv <==
path_length_average, min ,13.864, max, 166.5
134, 166.5, 132.667, 112.75, 91.4, 109.333, 122.143, 119.125, 120.667, 111.4, 115.455, 109.5, 102.846, 95.7857, 95.3333, 90.0625, 85.1765, 81.6111, 77.3684, 78.4, 74.8571, 79.4091, 76.0435, 78, 74.96, 72.3846, 72.6296, 70.25, 67.9655, 66.5333, 70.8064, 69.1562, 67.0909, 65.2059, 63.9714, 62.5278, 61.2432, 60.0789, 58.7179, 57.85, 56.7805, 60.1667, 60.2791, 59.5909, 58.8889, 57.8913, 57.5319, 57.9167, 57.9796, 57.5, 56.4118, 55.3654, 54.4528, 53.4815, 52.8, 52, 51.2456, 50.4655, 49.7288, 50.05, 49.377, 48.7258, 48.0794, 47.5312, 46.9846, 46.3333, 46.0597, 45.5735, 44.971, 44.4, 43.831, 43.2778, 43, 42.8919, 42.48, 42.1184, 41.8701, 41.4487, 41.0633, 40.6375, 40.2346, 39.7561, 39.4096, 39.0119, 38.9647, 38.593, 38.1839, 37.9205, 38.4494, 38.3889, 38.0549, 37.6739, 37.3548, 37.117, 36.8, 36.5521, 36.299, 35.9694, 35.6162, 35.32, 35, 34.8725, 34.5825, 34.2885, 34.2286, 34.1981, 34.028, 33.9722, 33.7339, 33.4545, 33.3333, 33.0714, 32.8142, 32.5526, 32.313, 32.1466, 32.2479, 32.0085, 31.7983, 31.6667, 31.438, 31.2459, 31.0488, 30.8468, 30.704, 30.5079, 30.8898, 30.7578, 30.5581, 30.3846, 30.1985, 30.2727, 30.1353, 29.9925, 29.8296, 29.6985, 29.5109, 29.3913, 29.3022, 29.2143, 29.0355, 28.8592, 28.7483, 28.6389, 28.5586, 28.3836, 28.2109, 28.0743, 27.9933, 27.9067, 27.7285, 27.5855, 27.4379, 27.3182, 27.2774, 27.1987, 27.0892, 26.9494, 26.8302, 26.7188, 26.6087, 26.4877, 26.3742, 26.2866, 26.1455, 26.0301, 25.8802, 25.744, 25.6272, 25.5118, 25.3977, 25.2965, 25.5087, 25.408, 25.3429, 25.2273, 25.1525, 25.0225, 24.9441, 24.8167, 24.8508, 24.7857, 24.6667, 24.6304, 24.6054, 24.5376, 24.4385, 24.367, 24.2857, 24.1632, 24.089, 24.0104, 23.9275, 23.8247, 23.7538, 23.648, 23.5635, 23.4596, 23.3568, 23.275, 23.2139, 23.1238, 23.0296, 22.9265, 22.8293, 22.7476, 22.6473, 22.5673, 22.5024, 22.4571, 22.3697, 22.2925, 22.2019, 22.1495, 22.0791, 22.0324, 21.9493, 21.8578, 21.79, 21.7182, 21.638, 21.5631, 21.5067, 21.4732, 21.3911, 21.3097, 21.2379, 21.1579, 21.1266, 21.0565, 20.9913, 20.9224, 20.867, 20.8419, 20.783, 20.7161, 20.6498, 20.5756, 20.5021, 20.4333, 20.3651, 20.3347, 20.2634, 20.2049, 20.1347, 20.0772, 20.0486, 20.0202, 19.9719, 20.2, 20.1474, 20.0952, 20.0553, 20.0354, 20.1373, 20.0664, 19.9922, 19.9457, 19.8958, 19.8423, 19.7893, 19.7214, 19.6844, 19.6326, 19.5962, 19.5263, 19.4944, 19.4403, 19.3978, 19.3519, 19.2989, 19.2537, 19.2015, 19.1423, 19.0836, 19.0507, 19.0108, 18.9784, 18.914, 18.8714, 18.8114, 18.7695, 18.7314, 18.7042, 18.6667, 18.6434, 18.5958, 18.5451, 18.4983, 18.4759, 18.4296, 18.3973, 18.3481, 18.3027, 18.2508, 18.1926, 18.1852, 18.151, 18.1137, 18.0633, 18.0066, 17.9669, 17.934, 17.9079, 17.8984, 17.9706, 17.9446, 17.9091, 17.8544, 17.8226, 17.8167, 17.7788, 17.7572, 17.7643, 17.727, 17.6994, 17.653, 17.6006, 17.5768, 17.55, 17.5109, 17.5062, 17.4892, 17.4722, 17.4554, 17.411, 17.3639, 17.3293, 17.307, 17.2788, 17.2296, 17.1837, 17.1652, 17.1347, 17.0955, 17.0685, 17.0623, 17.0296, 16.9911, 16.9647, 16.9443, 16.9123, 16.8776, 16.8401, 16.8377, 16.8295, 16.7925, 16.7902, 16.7708, 16.7514, 16.7094, 16.6676, 16.6402, 16.6017, 16.5803, 16.5365, 16.4986, 16.4609, 16.4345, 16.4028, 16.374, 16.3453, 16.3113, 16.294, 16.2603, 16.2295, 16.218, 16.1848, 16.1653, 16.1541, 16.124, 16.0941, 16.0617, 16.0241, 15.992, 15.9654, 15.9337, 15.8968, 15.8971, 15.9053, 15.8898, 15.8691, 15.8355, 15.8073, 15.7948, 15.785, 15.7597, 15.7397, 15.7044, 15.6949, 15.6701, 15.648, 15.626, 15.6218, 15.6152, 15.6061, 15.5793, 15.5678, 15.5388, 15.5125, 15.4888, 15.4851, 15.469, 15.4431, 15.4444, 15.436, 15.4103, 15.3971, 15.3692, 15.3415, 15.3187, 15.3034, 15.2906, 15.2657, 15.2337, 15.2188, 15.199, 15.1938, 15.1814, 15.1524, 15.1283, 15.1209, 15.1111, 15.0896, 15.08, 15.061, 15.0375, 15.0304, 15.035, 15.014, 15.0023, 14.9722, 14.9446, 14.9147, 14.9034, 14.8945, 14.8741, 14.847, 14.8223, 14.8045, 14.7891, 14.7692, 14.7449, 14.7342, 14.7169, 14.7085, 14.6846, 14.6674, 14.6414, 14.62, 14.6186, 14.6062, 14.585, 14.5793, 14.5648, 14.5504, 14.5274, 14.5153, 14.5076, 14.4935, 14.4751, 14.4805, 14.4557, 14.4332, 14.4172, 14.3884, 14.364, 14.3504, 14.3348, 14.317, 14.2972, 14.2797, 14.2537, 14.2278, 14.2063, 14.2038, 14.1887, 14.1715, 14.1524, 14.1292, 14.1143, 14.0975, 14.0766, 14.0702, 14.0474, 14.0391, 14.0308, 14.0287, 14.0266, 14.0061, 13.998, 13.9858, 13.9757, 13.9575, 13.9374, 13.9294, 13.9175, 13.9016, 13.8798, 13.864
path_length_episode, min ,1, max, 199
134, 199, 65, 53, 6, 199, 199, 98, 133, 28, 156, 44, 23, 4, 89, 11, 7, 21, 1, 98, 4, 175, 2, 123, 2, 8, 79, 6, 4, 25, 199, 18, 1, 3, 22, 12, 15, 17, 7, 24, 14, 199, 65, 30, 28, 13, 41, 76, 61, 34, 2, 2, 7, 2, 16, 8, 9, 6, 7, 69, 9, 9, 8, 13, 12, 4, 28, 13, 4, 5, 4, 4, 23, 35, 12, 15, 23, 9, 11, 7, 8, 1, 11, 6, 35, 7, 3, 15, 85, 33, 8, 3, 8, 15, 7, 13, 12, 4, 1, 6, 3, 22, 5, 4, 28, 31, 16, 28, 8, 3, 20, 4, 4, 3, 5, 13, 44, 4, 7, 16, 4, 8, 7, 6, 13, 6, 79, 14, 5, 8, 6, 40, 12, 11, 8, 12, 4, 13, 17, 17, 4, 4, 13, 13, 17, 3, 3, 8, 16, 15, 1, 6, 5, 9, 21, 15, 10, 5, 8, 9, 9, 7, 8, 12, 3, 7, 1, 3, 6, 6, 6, 8, 62, 8, 14, 5, 12, 2, 11, 2, 31, 13, 3, 18, 20, 12, 6, 11, 9, 1, 10, 9, 8, 4, 10, 3, 7, 3, 3, 7, 11, 5, 4, 2, 3, 6, 2, 6, 9, 13, 4, 6, 3, 11, 7, 12, 4, 2, 7, 6, 4, 5, 9, 14, 3, 3, 5, 3, 14, 5, 6, 5, 8, 15, 7, 5, 5, 3, 3, 4, 4, 13, 3, 6, 3, 6, 13, 13, 8, 77, 7, 7, 10, 15, 46, 2, 1, 8, 7, 6, 6, 2, 10, 6, 10, 1, 11, 5, 8, 7, 5, 7, 5, 3, 3, 10, 8, 10, 1, 7, 2, 7, 8, 11, 8, 12, 5, 4, 5, 12, 5, 9, 4, 5, 3, 1, 16, 8, 7, 3, 1, 6, 8, 10, 15, 40, 10, 7, 1, 8, 16, 6, 11, 20, 6, 9, 3, 1, 10, 9, 5, 16, 12, 12, 12, 3, 2, 6, 10, 8, 1, 2, 11, 7, 4, 8, 15, 6, 4, 8, 10, 6, 5, 4, 16, 14, 4, 16, 10, 10, 2, 2, 7, 3, 9, 1, 3, 3, 7, 5, 6, 6, 4, 10, 4, 5, 12, 4, 9, 12, 5, 5, 4, 2, 4, 6, 4, 2, 16, 19, 10, 8, 3, 5, 11, 12, 6, 8, 2, 12, 6, 7, 7, 14, 13, 12, 5, 11, 4, 5, 6, 14, 9, 5, 16, 12, 5, 10, 4, 4, 6, 9, 10, 5, 2, 9, 7, 13, 10, 3, 5, 12, 11, 6, 11, 7, 5, 12, 17, 6, 10, 2, 3, 2, 10, 11, 6, 3, 4, 7, 8, 6, 4, 10, 7, 11, 4, 7, 3, 5, 14, 9, 5, 12, 8, 8, 4, 9, 11, 8, 6, 17, 3, 4, 7, 1, 3, 8, 7, 6, 5, 6, 2, 2, 4, 13, 7, 6, 5, 3, 7, 6, 4, 11, 3, 10, 10, 13, 13, 4, 10, 8, 9, 5, 4, 10, 8, 6, 3, 6
path_length_optimal, min ,1, max, 12
5, 5, 7, 7, 4, 8, 7, 8, 7, 4, 8, 5, 11, 4, 8, 9, 3, 11, 1, 4, 4, 10, 2, 2, 2, 8, 5, 4, 4, 9, 4, 8, 1, 3, 8, 8, 9, 7, 7, 8, 4, 8, 8, 2, 12, 5, 3, 6, 11, 9, 2, 2, 5, 2, 8, 5, 7, 4, 5, 8, 7, 1, 4, 5, 6, 4, 4, 9, 2, 5, 4, 4, 4, 5, 12, 8, 7, 7, 11, 3, 4, 1, 9, 4, 6, 7, 3, 9, 4, 4, 8, 3, 4, 3, 7, 7, 6, 4, 1, 6, 1, 10, 3, 4, 8, 5, 12, 10, 4, 3, 6, 2, 2, 1, 5, 7, 8, 4, 5, 10, 4, 8, 3, 6, 3, 2, 9, 8, 5, 6, 6, 8, 11, 9, 6, 10, 2, 9, 9, 11, 2, 2, 9, 9, 9, 3, 3, 8, 10, 7, 1, 4, 5, 7, 7, 9, 8, 5, 4, 7, 3, 5, 6, 6, 3, 5, 1, 3, 6, 4, 6, 6, 6, 6, 8, 3, 6, 2, 11, 2, 4, 7, 1, 8, 6, 6, 4, 9, 8, 1, 8, 9, 6, 4, 6, 3, 3, 3, 3, 3, 11, 5, 2, 2, 1, 6, 2, 2, 5, 7, 4, 6, 3, 7, 7, 8, 2, 2, 7, 4, 2, 1, 9, 6, 3, 3, 5, 3, 10, 5, 4, 5, 4, 7, 5, 1, 3, 3, 3, 2, 4, 5, 3, 4, 3, 4, 11, 7, 4, 11, 3, 3, 6, 11, 8, 2, 1, 5, 5, 6, 6, 2, 10, 6, 8, 1, 7, 5, 6, 5, 3, 5, 5, 3, 1, 6, 8, 8, 1, 5, 2, 5, 4, 7, 4, 10, 3, 4, 3, 10, 3, 7, 4, 2, 3, 1, 8, 4, 5, 1, 1, 4, 4, 10, 9, 9, 6, 3, 1, 6, 8, 4, 9, 10, 5, 5, 3, 1, 6, 7, 5, 8, 6, 8, 8, 3, 2, 6, 10, 4, 1, 2, 5, 7, 2, 4, 7, 6, 4, 6, 10, 4, 3, 4, 8, 10, 4, 12, 4, 6, 2, 2, 5, 3, 7, 1, 3, 2, 5, 5, 4, 4, 2, 8, 4, 3, 8, 2, 9, 8, 3, 5, 4, 2, 4, 4, 2, 2, 8, 11, 8, 6, 3, 5, 7, 8, 4, 6, 2, 8, 4, 5, 5, 10, 9, 10, 5, 5, 4, 5, 6, 8, 9, 3, 8, 8, 5, 8, 4, 4, 6, 5, 8, 3, 2, 6, 5, 11, 10, 3, 5, 8, 7, 4, 11, 7, 5, 8, 7, 6, 6, 2, 3, 2, 7, 5, 6, 3, 4, 7, 4, 6, 4, 8, 5, 9, 2, 7, 3, 5, 12, 7, 3, 8, 6, 6, 4, 5, 9, 4, 6, 5, 3, 4, 7, 1, 3, 6, 7, 6, 5, 4, 2, 2, 4, 11, 3, 6, 5, 3, 5, 6, 4, 9, 1, 8, 8, 5, 9, 2, 8, 4, 9, 5, 4, 8, 4, 6, 3, 6
path_opt_to_episodic, min ,0.0162602, max, 1
0.0373134, 0.0251256, 0.107692, 0.132075, 0.666667, 0.040201, 0.0351759, 0.0816327, 0.0526316, 0.142857, 0.0512821, 0.113636, 0.478261, 1, 0.0898876, 0.818182, 0.428571, 0.52381, 1, 0.0408163, 1, 0.0571429, 1, 0.0162602, 1, 1, 0.0632911, 0.666667, 1, 0.36, 0.0201005, 0.444444, 1, 1, 0.363636, 0.666667, 0.6, 0.411765, 1, 0.333333, 0.285714, 0.040201, 0.123077, 0.0666667, 0.428571, 0.384615, 0.0731707, 0.0789474, 0.180328, 0.264706, 1, 1, 0.714286, 1, 0.5, 0.625, 0.777778, 0.666667, 0.714286, 0.115942, 0.777778, 0.111111, 0.5, 0.384615, 0.5, 1, 0.142857, 0.692308, 0.5, 1, 1, 1, 0.173913, 0.142857, 1, 0.533333, 0.304348, 0.777778, 1, 0.428571, 0.5, 1, 0.818182, 0.666667, 0.171429, 1, 1, 0.6, 0.0470588, 0.121212, 1, 1, 0.5, 0.2, 1, 0.538462, 0.5, 1, 1, 1, 0.333333, 0.454545, 0.6, 1, 0.285714, 0.16129, 0.75, 0.357143, 0.5, 1, 0.3, 0.5, 0.5, 0.333333, 1, 0.538462, 0.181818, 1, 0.714286, 0.625, 1, 1, 0.428571, 1, 0.230769, 0.333333, 0.113924, 0.571429, 1, 0.75, 1, 0.2, 0.916667, 0.818182, 0.75, 0.833333, 0.5, 0.692308, 0.529412, 0.647059, 0.5, 0.5, 0.692308, 0.692308, 0.529412, 1, 1, 1, 0.625, 0.466667, 1, 0.666667, 1, 0.777778, 0.333333, 0.6, 0.8, 1, 0.5, 0.777778, 0.333333, 0.714286, 0.75, 0.5, 1, 0.714286, 1, 1, 1, 0.666667, 1, 0.75, 0.0967742, 0.75, 0.571429, 0.6, 0.5, 1, 1, 1, 0.129032, 0.538462, 0.333333, 0.444444, 0.3, 0.5, 0.666667, 0.818182, 0.888889, 1, 0.8, 1, 0.75, 1, 0.6, 1, 0.428571, 1, 1, 0.428571, 1, 1, 0.5, 1, 0.333333, 1, 1, 0.333333, 0.555556, 0.538462, 1, 1, 1, 0.636364, 1, 0.666667, 0.5, 1, 1, 0.666667, 0.5, 0.2, 1, 0.428571, 1, 1, 1, 1, 0.714286, 1, 0.666667, 1, 0.5, 0.466667, 0.714286, 0.2, 0.6, 1, 1, 0.5, 1, 0.384615, 1, 0.666667, 1, 0.666667, 0.846154, 0.538462, 0.5, 0.142857, 0.428571, 0.428571, 0.6, 0.733333, 0.173913, 1, 1, 0.625, 0.714286, 1, 1, 1, 1, 1, 0.8, 1, 0.636364, 1, 0.75, 0.714286, 0.6, 0.714286, 1, 1, 0.333333, 0.6, 1, 0.8, 1, 0.714286, 1, 0.714286, 0.5, 0.636364, 0.5, 0.833333, 0.6, 1, 0.6, 0.833333, 0.6, 0.777778, 1, 0.4, 1, 1, 0.5, 0.5, 0.714286, 0.333333, 1, 0.666667, 0.5, 1, 0.6, 0.225, 0.6, 0.428571, 1, 0.75, 0.5, 0.666667, 0.818182, 0.5, 0.833333, 0.555556, 1, 1, 0.6, 0.777778, 1, 0.5, 0.5, 0.666667, 0.666667, 1, 1, 1, 1, 0.5, 1, 1, 0.454545, 1, 0.5, 0.5, 0.466667, 1, 1, 0.75, 1, 0.666667, 0.6, 1, 0.5, 0.714286, 1, 0.75, 0.4, 0.6, 1, 1, 0.714286, 1, 0.777778, 1, 1, 0.666667, 0.714286, 1, 0.666667, 0.666667, 0.5, 0.8, 1, 0.6, 0.666667, 0.5, 1, 0.666667, 0.6, 1, 1, 1, 1, 0.666667, 0.5, 1, 0.5, 0.578947, 0.8, 0.75, 1, 1, 0.636364, 0.666667, 0.666667, 0.75, 1, 0.666667, 0.666667, 0.714286, 0.714286, 0.714286, 0.692308, 0.833333, 1, 0.454545, 1, 1, 1, 0.571429, 1, 0.6, 0.5, 0.666667, 1, 0.8, 1, 1, 1, 0.555556, 0.8, 0.6, 1, 0.666667, 0.714286, 0.846154, 1, 1, 1, 0.666667, 0.636364, 0.666667, 1, 1, 1, 0.666667, 0.411765, 1, 0.6, 1, 1, 1, 0.7, 0.454545, 1, 1, 1, 1, 0.5, 1, 1, 0.8, 0.714286, 0.818182, 0.5, 1, 1, 1, 0.857143, 0.777778, 0.6, 0.666667, 0.75, 0.75, 1, 0.555556, 0.818182, 0.5, 1, 0.294118, 1, 1, 1, 1, 1, 0.75, 1, 1, 1, 0.666667, 1, 1, 1, 0.846154, 0.428571, 1, 1, 1, 0.714286, 1, 1, 0.818182, 0.333333, 0.8, 0.8, 0.384615, 0.692308, 0.5, 0.8, 0.5, 1, 1, 1, 0.8, 0.5, 1, 1, 1
path_opt_to_episodic_average, min ,0.0312195, max, 0.706058
0.0373134, 0.0312195, 0.0567105, 0.0755517, 0.193775, 0.168179, 0.149179, 0.140735, 0.130946, 0.132137, 0.124787, 0.123858, 0.151119, 0.211754, 0.203629, 0.242039, 0.253011, 0.268056, 0.306579, 0.293291, 0.326944, 0.31468, 0.344477, 0.330801, 0.357569, 0.382278, 0.370463, 0.381042, 0.402385, 0.400973, 0.388686, 0.390429, 0.408901, 0.426286, 0.424496, 0.431223, 0.435785, 0.435152, 0.449636, 0.446728, 0.442801, 0.433215, 0.426003, 0.417836, 0.418075, 0.417347, 0.410024, 0.403127, 0.39858, 0.395902, 0.407748, 0.419137, 0.424706, 0.435359, 0.436535, 0.4399, 0.445828, 0.449635, 0.454121, 0.448485, 0.453883, 0.448354, 0.449174, 0.448165, 0.448963, 0.457312, 0.452619, 0.456143, 0.456779, 0.464539, 0.472081, 0.479413, 0.475228, 0.470737, 0.477794, 0.478524, 0.476262, 0.480128, 0.486709, 0.485982, 0.486155, 0.492421, 0.496346, 0.498374, 0.494527, 0.500405, 0.506147, 0.507214, 0.502044, 0.497812, 0.503331, 0.508729, 0.508635, 0.505352, 0.510559, 0.51085, 0.510738, 0.51573, 0.520622, 0.525416, 0.523514, 0.522838, 0.523587, 0.528168, 0.525859, 0.522419, 0.524546, 0.522996, 0.522785, 0.527124, 0.525077, 0.524853, 0.524634, 0.522955, 0.527104, 0.527202, 0.52425, 0.528281, 0.529844, 0.530637, 0.534516, 0.538332, 0.537439, 0.54117, 0.538687, 0.537057, 0.533725, 0.53402, 0.537632, 0.539265, 0.542783, 0.540186, 0.543016, 0.54507, 0.546588, 0.548696, 0.548341, 0.549384, 0.54924, 0.549939, 0.549585, 0.549236, 0.550236, 0.551223, 0.551072, 0.554147, 0.55718, 0.560172, 0.560607, 0.559981, 0.562895, 0.563578, 0.56643, 0.567803, 0.56629, 0.566506, 0.567993, 0.570727, 0.570283, 0.57158, 0.5701, 0.57099, 0.572088, 0.571648, 0.574244, 0.575088, 0.577632, 0.580147, 0.582631, 0.583125, 0.585563, 0.586519, 0.583688, 0.584644, 0.584569, 0.584656, 0.584178, 0.586514, 0.588824, 0.591108, 0.588555, 0.58828, 0.586887, 0.586113, 0.584566, 0.584112, 0.584553, 0.585796, 0.587399, 0.589571, 0.590673, 0.592805, 0.593619, 0.595714, 0.595736, 0.597798, 0.596939, 0.598975, 0.60099, 0.600128, 0.602118, 0.604087, 0.603575, 0.605518, 0.60419, 0.606112, 0.608014, 0.606694, 0.606449, 0.606125, 0.607992, 0.609841, 0.611673, 0.611788, 0.613594, 0.61384, 0.613315, 0.615089, 0.616846, 0.617073, 0.616543, 0.614667, 0.616395, 0.615556, 0.617265, 0.618958, 0.620637, 0.622301, 0.622703, 0.624343, 0.624526, 0.626145, 0.625603, 0.624924, 0.625304, 0.623502, 0.623403, 0.624985, 0.626554, 0.626027, 0.627579, 0.626575, 0.628112, 0.62827, 0.629787, 0.629937, 0.630812, 0.63044, 0.629916, 0.627968, 0.627173, 0.626385, 0.626281, 0.626702, 0.624927, 0.626392, 0.627846, 0.627835, 0.628168, 0.629598, 0.631018, 0.632426, 0.633824, 0.635211, 0.635832, 0.637201, 0.637198, 0.638552, 0.638966, 0.639245, 0.639101, 0.639377, 0.640698, 0.642009, 0.640887, 0.640739, 0.642036, 0.642604, 0.643885, 0.644136, 0.645403, 0.645647, 0.645132, 0.645101, 0.644592, 0.645252, 0.645095, 0.646327, 0.646167, 0.646812, 0.646651, 0.6471, 0.648305, 0.64746, 0.648655, 0.649842, 0.649338, 0.648836, 0.649055, 0.648003, 0.649172, 0.64923, 0.648738, 0.649893, 0.64973, 0.648342, 0.648184, 0.647471, 0.648612, 0.648939, 0.64846, 0.648519, 0.649061, 0.648586, 0.649172, 0.648876, 0.649984, 0.651084, 0.650924, 0.651321, 0.652407, 0.651934, 0.651463, 0.65151, 0.651557, 0.652626, 0.653688, 0.654744, 0.655793, 0.655321, 0.656362, 0.657397, 0.656788, 0.657816, 0.657345, 0.656877, 0.656312, 0.657329, 0.65834, 0.658609, 0.65961, 0.659631, 0.659457, 0.660447, 0.659982, 0.660139, 0.661119, 0.661374, 0.660625, 0.660452, 0.661419, 0.662381, 0.662528, 0.663481, 0.663803, 0.664748, 0.665687, 0.66569, 0.665825, 0.666753, 0.666753, 0.666753, 0.666293, 0.666661, 0.667574, 0.667389, 0.667387, 0.666932, 0.667835, 0.667832, 0.667649, 0.668543, 0.669431, 0.670315, 0.671194, 0.671182, 0.670728, 0.671599, 0.671146, 0.670904, 0.671243, 0.671449, 0.672307, 0.67316, 0.673064, 0.673048, 0.673031, 0.67323, 0.67407, 0.674051, 0.674032, 0.674134, 0.674237, 0.674338, 0.674384, 0.674785, 0.675604, 0.675049, 0.675863, 0.676674, 0.67748, 0.677216, 0.678017, 0.677824, 0.677385, 0.677359, 0.678151, 0.67845, 0.679236, 0.680018, 0.680797, 0.680493, 0.680782, 0.680587, 0.681357, 0.681322, 0.681401, 0.681795, 0.682554, 0.68331, 0.684062, 0.684021, 0.683908, 0.683868, 0.684612, 0.685352, 0.686089, 0.686044, 0.685404, 0.686136, 0.685936, 0.686663, 0.687387, 0.688107, 0.688134, 0.687598, 0.688313, 0.689025, 0.689733, 0.690438, 0.690007, 0.690708, 0.691406, 0.691651, 0.691702, 0.691985, 0.691556, 0.692244, 0.69293, 0.693612, 0.693975, 0.69416, 0.693952, 0.693892, 0.694015, 0.694138, 0.694807, 0.694503, 0.694773, 0.694349, 0.695012, 0.694145, 0.694805, 0.695463, 0.696118, 0.69677, 0.697419, 0.697532, 0.698177, 0.698819, 0.699458, 0.699389, 0.700024, 0.700657, 0.701287, 0.701592, 0.701019, 0.701645, 0.702268, 0.702888, 0.702912, 0.703528, 0.704142, 0.704377, 0.703612, 0.703811, 0.704008, 0.703354, 0.703331, 0.702916, 0.703114, 0.702701, 0.703304, 0.703905, 0.704503, 0.704695, 0.704284, 0.704877, 0.705469, 0.706058


==> img/same_random_20x20_5x5/mazeofdigits_drl_er_pomdp-20x20_roi5x5-random-convergence.csv <==
path_length_average, min ,37.94, max, 199
199, 101, 133.667, 124.25, 138.6, 134.667, 143.857, 150.75, 149.222, 150.1, 154.545, 153.75, 148.385, 145.429, 149, 144.375, 139.941, 143.222, 139.737, 140.2, 134.381, 129.318, 123.957, 119.25, 120.68, 116.615, 119.667, 122.5, 118.517, 114.867, 113.452, 114.562, 114.182, 112.706, 115.171, 113.056, 111.27, 112.684, 110.026, 107.5, 106.634, 104.452, 103.884, 103, 102.778, 103.457, 103.979, 102.646, 100.959, 99.68, 99.9216, 98.1923, 98.3019, 96.537, 95, 94.0893, 92.8246, 91.4655, 90.3559, 89, 87.8197, 86.7581, 85.6032, 84.4844, 83.4154, 84.3485, 83.2537, 82.1765, 82.087, 81.0286, 80.831, 79.8333, 81.4658, 80.5135, 79.5333, 81.1053, 80.974, 80.0897, 79.7848, 79.05, 78.4074, 79.8781, 80.8554, 82.2619, 82.0235, 81.186, 80.3563, 79.4886, 78.7528, 80.0889, 79.6154, 78.7717, 78.1398, 77.4043, 76.7368, 76.9583, 76.4639, 75.8163, 75.4545, 74.87, 74.2178, 73.549, 73.2621, 72.9135, 72.419, 72.0377, 71.4673, 71.8704, 71.5963, 71.4364, 70.9189, 70.6161, 70.4867, 70.5351, 70, 69.5, 68.9573, 68.483, 69.5798, 70.0417, 69.5041, 70.5656, 71.4959, 72.0968, 71.736, 71.2857, 70.7638, 70.3438, 69.8915, 69.4692, 69.1603, 68.7045, 68.6316, 68.2015, 67.7852, 67.5368, 67.7518, 67.3623, 67.1295, 67.0143, 66.6383, 66.2113, 65.8252, 65.5556, 65.3517, 64.9863, 64.619, 64.2365, 63.906, 63.7533, 63.3775, 63, 62.6993, 62.3507, 62.0129, 61.9808, 62.8535, 62.5633, 63.4214, 63.1312, 62.8385, 62.4877, 62.9509, 63.3049, 63.2182, 63, 62.7066, 63.5179, 63.1834, 63.0176, 62.7251, 62.3953, 62.0867, 61.7989, 61.4971, 61.25, 61.3107, 61.1236, 61.1453, 61.1444, 61.0387, 60.7912, 60.5246, 60.2826, 60.0649, 60.0108, 60.4225, 60.1862, 60.1164, 59.8421, 59.5864, 59.3177, 59.0622, 58.8196, 58.6308, 58.3571, 58.1472, 58.2727, 58.0201, 57.815, 57.6567, 57.4208, 57.1724, 57.0784, 56.8146, 56.5728, 56.343, 56.1346, 55.9091, 55.8286, 56.0237, 55.8208, 55.6291, 55.4393, 55.2558, 55.125, 55.3456, 55.1514, 55.2237, 55.2227, 55.0452, 54.8333, 54.6323, 54.9018, 55.5422, 55.3628, 55.185, 55.0395, 54.9913, 55.0522, 54.8788, 55.5, 55.3004, 55.1538, 55.1574, 54.9492, 54.7764, 54.5924, 54.4017, 54.2125, 54.0332, 53.843, 53.716, 53.5533, 53.3959, 53.2642, 53.1053, 52.9677, 52.8554, 52.696, 52.5378, 52.3571, 52.2016, 52.0472, 51.9333, 51.7852, 51.6537, 51.5155, 51.4286, 51.9962, 52.5594, 52.4008, 52.9582, 52.7917, 52.634, 52.4699, 52.427, 52.2761, 52.1636, 52.0111, 51.8376, 51.75, 52.2271, 52.2044, 52.7382, 52.6268, 52.5054, 52.3237, 52.1971, 52.0464, 51.9146, 51.8014, 51.6572, 51.5387, 51.4211, 51.3427, 51.216, 51.1146, 50.9827, 50.9931, 50.9107, 50.7637, 50.6416, 50.5544, 50.7831, 50.7027, 50.7003, 50.5906, 50.5452, 50.4567, 50.3289, 50.2483, 50.1188, 49.977, 49.8459, 49.7157, 49.5798, 49.5357, 49.4434, 49.4935, 49.3794, 49.3333, 49.2045, 49.0669, 48.9397, 48.9715, 48.8959, 48.7767, 48.7461, 48.6344, 48.5047, 48.4348, 48.3406, 48.2315, 48.1108, 47.9939, 47.9052, 47.8262, 47.7143, 47.6394, 47.5891, 47.5151, 47.4535, 47.3952, 47.2925, 47.1875, 47.0742, 47.0177, 46.9115, 46.8882, 46.8211, 46.7105, 46.656, 46.6279, 46.5159, 46.4364, 46.3458, 46.296, 46.1662, 46.1, 46.2251, 46.1307, 46.0283, 45.9266, 45.8282, 45.7416, 45.6695, 45.595, 45.5181, 45.4361, 45.3518, 45.2486, 45.157, 45.1126, 45.2192, 45.1448, 45.0681, 44.981, 44.9051, 44.927, 44.814, 44.7527, 44.6408, 44.5695, 44.4747, 44.3883, 44.3236, 44.254, 44.2058, 44.1079, 44.0551, 43.9686, 43.9269, 43.862, 43.7922, 43.6943, 43.6072, 43.5567, 43.4936, 43.4718, 43.445, 43.4107, 43.3333, 43.2716, 43.2532, 43.1717, 43.204, 43.1357, 43.0927, 43.0125, 42.9426, 42.8955, 42.8263, 42.7772, 42.6938, 42.6552, 42.5995, 42.549, 42.4572, 42.3707, 42.3041, 42.2476, 42.1937, 42.1425, 42.1133, 42.0505, 42.0408, 42.0096, 41.9141, 41.8524, 41.7815, 41.7464, 41.6785, 41.6156, 41.56, 41.4812, 41.445, 41.3995, 41.338, 41.2651, 41.2019, 41.1157, 41.0878, 41.0092, 40.9586, 40.883, 40.8284, 40.8082, 40.7358, 40.6523, 40.6644, 40.6131, 40.6005, 40.5428, 40.4899, 40.4148, 40.387, 40.3371, 40.2851, 40.2244, 40.1752, 40.135, 40.1015, 40.0595, 39.9868, 39.9627, 39.93, 39.8996, 39.8192, 39.7761, 39.718, 39.6797, 39.6479, 39.5797, 39.5161, 39.5, 39.4475, 39.4103, 39.3561, 39.3149, 39.276, 39.2309, 39.1987, 39.1498, 39.0821, 39.0168, 38.956, 38.9226, 38.8622, 38.8, 38.7713, 38.7178, 38.6708, 38.6219, 38.5608, 38.4959, 38.4517, 38.3893, 38.364, 38.2898, 38.2363, 38.1768, 38.1521, 38.1174, 38.0667, 38.0766, 38.0181, 37.9779, 37.9659, 37.94
path_length_episode, min ,1, max, 199
199, 3, 199, 96, 196, 115, 199, 199, 137, 158, 199, 145, 84, 107, 199, 75, 69, 199, 77, 149, 18, 23, 6, 11, 155, 15, 199, 199, 7, 9, 71, 149, 102, 64, 199, 39, 47, 165, 9, 9, 72, 15, 80, 65, 93, 134, 128, 40, 20, 37, 112, 10, 104, 3, 12, 44, 22, 14, 26, 9, 17, 22, 14, 14, 15, 145, 11, 10, 76, 8, 67, 9, 199, 11, 7, 199, 71, 12, 56, 21, 27, 199, 161, 199, 62, 10, 9, 4, 14, 199, 37, 2, 20, 9, 14, 98, 29, 13, 40, 17, 9, 6, 44, 37, 21, 32, 11, 115, 42, 54, 14, 37, 56, 76, 9, 12, 6, 13, 199, 125, 5, 199, 185, 146, 27, 15, 5, 17, 12, 15, 29, 9, 59, 11, 12, 34, 97, 14, 35, 51, 14, 6, 11, 27, 36, 12, 11, 8, 15, 41, 7, 6, 17, 9, 10, 57, 199, 17, 199, 17, 16, 6, 138, 121, 49, 27, 14, 199, 7, 35, 13, 6, 9, 12, 9, 18, 72, 28, 65, 61, 42, 16, 12, 16, 20, 50, 137, 16, 47, 8, 11, 8, 10, 12, 22, 5, 17, 83, 8, 17, 26, 10, 7, 38, 3, 7, 9, 13, 9, 39, 97, 13, 15, 15, 16, 27, 103, 13, 71, 55, 16, 8, 10, 115, 199, 15, 15, 22, 44, 69, 15, 199, 9, 21, 56, 6, 14, 11, 9, 9, 11, 8, 23, 14, 15, 21, 14, 19, 25, 13, 13, 7, 13, 13, 23, 14, 18, 16, 29, 199, 199, 11, 199, 9, 11, 9, 41, 12, 22, 11, 5, 28, 182, 46, 199, 22, 19, 2, 17, 10, 15, 20, 11, 18, 18, 29, 15, 22, 13, 54, 27, 8, 15, 25, 118, 27, 50, 18, 37, 24, 12, 26, 11, 7, 10, 10, 8, 36, 21, 65, 14, 35, 9, 6, 9, 59, 25, 11, 39, 13, 7, 26, 18, 13, 9, 10, 19, 22, 11, 23, 31, 23, 27, 28, 13, 12, 9, 28, 11, 39, 24, 9, 28, 37, 8, 19, 15, 29, 1, 23, 90, 13, 10, 10, 11, 15, 20, 19, 18, 16, 15, 8, 12, 29, 84, 18, 17, 13, 17, 53, 3, 22, 3, 18, 9, 12, 20, 18, 26, 7, 24, 11, 28, 19, 17, 6, 10, 24, 19, 35, 33, 30, 13, 19, 36, 11, 56, 16, 26, 11, 15, 24, 15, 23, 9, 27, 20, 22, 5, 7, 15, 19, 20, 21, 30, 16, 38, 29, 2, 16, 12, 27, 13, 15, 18, 8, 26, 22, 15, 10, 14, 4, 29, 7, 19, 8, 17, 32, 9, 4, 46, 18, 35, 15, 17, 7, 28, 18, 17, 13, 18, 22, 25, 21, 7, 29, 25, 26, 3, 20, 13, 22, 25, 8, 10, 32, 15, 22, 14, 20, 21, 18, 24, 16, 7, 8, 10, 23, 10, 9, 25, 13, 16, 15, 9, 7, 17, 8, 26, 2, 12, 9, 26, 21, 13, 43, 9, 18, 32, 25
path_length_optimal, min ,1, max, 28
10, 3, 17, 20, 18, 15, 24, 15, 15, 12, 8, 17, 20, 15, 20, 19, 8, 14, 21, 15, 10, 13, 2, 7, 16, 5, 8, 20, 3, 3, 11, 18, 4, 20, 21, 13, 15, 9, 5, 3, 15, 11, 14, 13, 13, 20, 24, 20, 14, 21, 8, 4, 12, 3, 8, 14, 16, 12, 12, 7, 11, 20, 6, 8, 5, 27, 11, 7, 19, 4, 19, 7, 14, 7, 5, 11, 11, 12, 20, 13, 13, 15, 17, 16, 12, 10, 7, 2, 10, 13, 25, 2, 14, 9, 14, 17, 17, 11, 16, 15, 7, 4, 16, 11, 17, 14, 11, 21, 24, 20, 14, 21, 14, 18, 7, 8, 4, 9, 21, 21, 1, 20, 15, 22, 13, 15, 5, 13, 12, 13, 13, 9, 25, 7, 10, 24, 25, 14, 25, 25, 10, 6, 7, 15, 18, 10, 11, 4, 15, 27, 5, 4, 17, 7, 10, 17, 19, 11, 20, 15, 10, 4, 16, 19, 25, 19, 12, 23, 5, 23, 13, 6, 7, 12, 7, 12, 22, 14, 19, 22, 20, 14, 12, 14, 14, 18, 23, 10, 23, 8, 7, 8, 10, 10, 18, 5, 15, 23, 6, 13, 20, 8, 7, 20, 3, 7, 5, 13, 9, 13, 20, 11, 13, 13, 10, 19, 27, 7, 21, 23, 12, 8, 6, 27, 17, 11, 13, 20, 22, 23, 13, 20, 9, 15, 14, 4, 14, 11, 7, 7, 5, 6, 19, 14, 13, 17, 10, 17, 9, 9, 11, 7, 9, 13, 17, 12, 16, 12, 23, 24, 23, 11, 22, 5, 9, 7, 25, 8, 20, 7, 1, 20, 26, 18, 27, 18, 15, 2, 13, 8, 11, 16, 7, 14, 14, 13, 15, 20, 11, 18, 19, 6, 3, 21, 24, 21, 20, 16, 21, 20, 12, 22, 9, 5, 10, 8, 8, 18, 19, 23, 14, 17, 7, 6, 7, 28, 21, 7, 19, 13, 7, 20, 14, 11, 7, 8, 17, 22, 11, 21, 23, 21, 19, 20, 11, 10, 7, 22, 6, 17, 20, 9, 20, 23, 8, 15, 15, 25, 1, 21, 23, 13, 10, 10, 11, 13, 20, 17, 16, 10, 11, 6, 8, 19, 18, 14, 15, 13, 13, 25, 1, 18, 1, 16, 9, 12, 18, 14, 18, 5, 20, 7, 22, 17, 17, 4, 10, 14, 15, 27, 21, 22, 13, 17, 20, 11, 24, 16, 20, 9, 15, 20, 9, 15, 5, 25, 18, 22, 3, 3, 11, 17, 18, 15, 20, 12, 22, 25, 2, 16, 10, 21, 11, 15, 18, 6, 22, 20, 13, 10, 10, 2, 21, 5, 13, 4, 13, 20, 7, 4, 28, 14, 25, 9, 17, 5, 27, 18, 17, 9, 16, 16, 17, 21, 7, 18, 19, 20, 1, 16, 13, 16, 23, 6, 10, 18, 15, 18, 12, 16, 17, 16, 22, 16, 5, 8, 4, 17, 10, 9, 23, 11, 12, 11, 9, 5, 17, 8, 18, 2, 12, 7, 20, 17, 11, 19, 9, 12, 24, 23
path_opt_to_episodic, min ,0.0392157, max, 1
0.0502513, 1, 0.0854271, 0.208333, 0.0918367, 0.130435, 0.120603, 0.0753769, 0.109489, 0.0759494, 0.040201, 0.117241, 0.238095, 0.140187, 0.100503, 0.253333, 0.115942, 0.0703518, 0.272727, 0.100671, 0.555556, 0.565217, 0.333333, 0.636364, 0.103226, 0.333333, 0.040201, 0.100503, 0.428571, 0.333333, 0.15493, 0.120805, 0.0392157, 0.3125, 0.105528, 0.333333, 0.319149, 0.0545455, 0.555556, 0.333333, 0.208333, 0.733333, 0.175, 0.2, 0.139785, 0.149254, 0.1875, 0.5, 0.7, 0.567568, 0.0714286, 0.4, 0.115385, 1, 0.666667, 0.318182, 0.727273, 0.857143, 0.461538, 0.777778, 0.647059, 0.909091, 0.428571, 0.571429, 0.333333, 0.186207, 1, 0.7, 0.25, 0.5, 0.283582, 0.777778, 0.0703518, 0.636364, 0.714286, 0.0552764, 0.15493, 1, 0.357143, 0.619048, 0.481481, 0.0753769, 0.10559, 0.080402, 0.193548, 1, 0.777778, 0.5, 0.714286, 0.0653266, 0.675676, 1, 0.7, 1, 1, 0.173469, 0.586207, 0.846154, 0.4, 0.882353, 0.777778, 0.666667, 0.363636, 0.297297, 0.809524, 0.4375, 1, 0.182609, 0.571429, 0.37037, 1, 0.567568, 0.25, 0.236842, 0.777778, 0.666667, 0.666667, 0.692308, 0.105528, 0.168, 0.2, 0.100503, 0.0810811, 0.150685, 0.481481, 1, 1, 0.764706, 1, 0.866667, 0.448276, 1, 0.423729, 0.636364, 0.833333, 0.705882, 0.257732, 1, 0.714286, 0.490196, 0.714286, 1, 0.636364, 0.555556, 0.5, 0.833333, 1, 0.5, 1, 0.658537, 0.714286, 0.666667, 1, 0.777778, 1, 0.298246, 0.0954774, 0.647059, 0.100503, 0.882353, 0.625, 0.666667, 0.115942, 0.157025, 0.510204, 0.703704, 0.857143, 0.115578, 0.714286, 0.657143, 1, 1, 0.777778, 1, 0.777778, 0.666667, 0.305556, 0.5, 0.292308, 0.360656, 0.47619, 0.875, 1, 0.875, 0.7, 0.36, 0.167883, 0.625, 0.489362, 1, 0.636364, 1, 1, 0.833333, 0.818182, 1, 0.882353, 0.277108, 0.75, 0.764706, 0.769231, 0.8, 1, 0.526316, 1, 1, 0.555556, 1, 1, 0.333333, 0.206186, 0.846154, 0.866667, 0.866667, 0.625, 0.703704, 0.262136, 0.538462, 0.295775, 0.418182, 0.75, 1, 0.6, 0.234783, 0.0854271, 0.733333, 0.866667, 0.909091, 0.5, 0.333333, 0.866667, 0.100503, 1, 0.714286, 0.25, 0.666667, 1, 1, 0.777778, 0.777778, 0.454545, 0.75, 0.826087, 1, 0.866667, 0.809524, 0.714286, 0.894737, 0.36, 0.692308, 0.846154, 1, 0.692308, 1, 0.73913, 0.857143, 0.888889, 0.75, 0.793103, 0.120603, 0.115578, 1, 0.110553, 0.555556, 0.818182, 0.777778, 0.609756, 0.666667, 0.909091, 0.636364, 0.2, 0.714286, 0.142857, 0.391304, 0.135678, 0.818182, 0.789474, 1, 0.764706, 0.8, 0.733333, 0.8, 0.636364, 0.777778, 0.777778, 0.448276, 1, 0.909091, 0.846154, 0.333333, 0.703704, 0.75, 0.2, 0.84, 0.20339, 0.777778, 0.4, 0.888889, 0.567568, 0.833333, 1, 0.846154, 0.818182, 0.714286, 1, 0.8, 1, 0.5, 0.904762, 0.353846, 1, 0.485714, 0.777778, 1, 0.777778, 0.474576, 0.84, 0.636364, 0.487179, 1, 1, 0.769231, 0.777778, 0.846154, 0.777778, 0.8, 0.894737, 1, 1, 0.913043, 0.741935, 0.913043, 0.703704, 0.714286, 0.846154, 0.833333, 0.777778, 0.785714, 0.545455, 0.435897, 0.833333, 1, 0.714286, 0.621622, 1, 0.789474, 1, 0.862069, 1, 0.913043, 0.255556, 1, 1, 1, 1, 0.866667, 1, 0.894737, 0.888889, 0.625, 0.733333, 0.75, 0.666667, 0.655172, 0.214286, 0.777778, 0.882353, 1, 0.764706, 0.471698, 0.333333, 0.818182, 0.333333, 0.888889, 1, 1, 0.9, 0.777778, 0.692308, 0.714286, 0.833333, 0.636364, 0.785714, 0.894737, 1, 0.666667, 1, 0.583333, 0.789474, 0.771429, 0.636364, 0.733333, 1, 0.894737, 0.555556, 1, 0.428571, 1, 0.769231, 0.818182, 1, 0.833333, 0.6, 0.652174, 0.555556, 0.925926, 0.9, 1, 0.6, 0.428571, 0.733333, 0.894737, 0.9, 0.714286, 0.666667, 0.75, 0.578947, 0.862069, 1, 1, 0.833333, 0.777778, 0.846154, 1, 1, 0.75, 0.846154, 0.909091, 0.866667, 1, 0.714286, 0.5, 0.724138, 0.714286, 0.684211, 0.5, 0.764706, 0.625, 0.777778, 1, 0.608696, 0.777778, 0.714286, 0.6, 1, 0.714286, 0.964286, 1, 1, 0.692308, 0.888889, 0.727273, 0.68, 1, 1, 0.62069, 0.76, 0.769231, 0.333333, 0.8, 1, 0.727273, 0.92, 0.75, 1, 0.5625, 1, 0.818182, 0.857143, 0.8, 0.809524, 0.888889, 0.916667, 1, 0.714286, 1, 0.4, 0.73913, 1, 1, 0.92, 0.846154, 0.75, 0.733333, 1, 0.714286, 1, 1, 0.692308, 1, 1, 0.777778, 0.769231, 0.809524, 0.846154, 0.44186, 1, 0.666667, 0.75, 0.92
path_opt_to_episodic_average, min ,0.0502513, max, 0.658017
0.0502513, 0.525126, 0.378559, 0.336003, 0.28717, 0.261047, 0.240984, 0.220283, 0.207972, 0.19477, 0.180718, 0.175429, 0.180249, 0.177388, 0.172262, 0.177329, 0.173718, 0.167975, 0.173489, 0.169848, 0.188215, 0.205351, 0.210916, 0.228643, 0.223626, 0.227846, 0.220896, 0.216596, 0.223905, 0.227553, 0.22521, 0.221948, 0.21641, 0.219237, 0.215988, 0.219247, 0.221947, 0.217542, 0.226209, 0.228887, 0.228386, 0.240408, 0.238887, 0.238003, 0.235821, 0.233939, 0.232951, 0.238514, 0.247932, 0.254325, 0.250739, 0.253609, 0.251001, 0.264872, 0.272177, 0.272999, 0.280968, 0.290902, 0.293794, 0.301861, 0.30752, 0.317223, 0.31899, 0.322934, 0.323094, 0.32102, 0.331154, 0.336579, 0.335324, 0.337676, 0.336914, 0.343038, 0.339302, 0.343316, 0.348263, 0.344408, 0.341947, 0.350383, 0.350469, 0.353826, 0.355402, 0.351987, 0.349019, 0.345821, 0.344029, 0.351657, 0.356555, 0.358185, 0.362186, 0.358888, 0.362369, 0.3693, 0.372856, 0.379527, 0.386059, 0.383844, 0.38593, 0.390626, 0.390721, 0.395637, 0.399421, 0.402041, 0.401668, 0.400665, 0.404559, 0.404869, 0.410431, 0.408322, 0.409818, 0.40946, 0.41478, 0.416144, 0.414674, 0.413114, 0.416285, 0.418443, 0.420565, 0.422868, 0.420201, 0.418099, 0.416297, 0.413708, 0.411004, 0.408905, 0.409485, 0.414172, 0.418785, 0.421487, 0.425972, 0.429362, 0.429506, 0.433828, 0.433752, 0.435264, 0.438213, 0.440181, 0.438849, 0.442916, 0.444868, 0.445192, 0.4471, 0.450994, 0.45229, 0.453007, 0.453331, 0.455934, 0.459635, 0.459908, 0.463533, 0.464833, 0.466485, 0.467802, 0.47128, 0.47327, 0.476669, 0.475525, 0.473104, 0.474205, 0.471855, 0.47442, 0.475356, 0.476537, 0.474324, 0.47239, 0.472619, 0.474011, 0.476305, 0.474158, 0.475579, 0.476647, 0.479707, 0.482732, 0.484438, 0.487401, 0.48906, 0.490069, 0.489027, 0.489088, 0.487989, 0.487282, 0.48722, 0.489351, 0.492142, 0.494222, 0.495335, 0.494607, 0.49286, 0.493563, 0.49354, 0.496206, 0.49694, 0.49956, 0.502153, 0.50386, 0.505472, 0.507995, 0.509895, 0.50872, 0.509932, 0.511206, 0.51249, 0.513913, 0.516307, 0.516357, 0.518716, 0.521052, 0.521219, 0.523521, 0.5258, 0.524884, 0.523373, 0.524896, 0.526501, 0.52809, 0.528541, 0.529352, 0.52812, 0.528168, 0.527107, 0.526612, 0.527622, 0.52975, 0.530065, 0.528747, 0.526777, 0.527691, 0.529184, 0.53085, 0.530716, 0.529857, 0.531315, 0.529458, 0.531478, 0.532259, 0.531058, 0.531633, 0.533609, 0.535569, 0.536582, 0.537587, 0.537242, 0.538122, 0.539307, 0.541195, 0.542523, 0.543608, 0.544299, 0.545713, 0.544967, 0.545556, 0.546754, 0.548552, 0.54912, 0.550896, 0.551634, 0.552827, 0.554135, 0.554894, 0.555814, 0.55414, 0.552459, 0.554168, 0.552481, 0.552493, 0.553495, 0.554338, 0.554546, 0.554964, 0.556281, 0.556577, 0.555262, 0.555846, 0.554333, 0.553738, 0.552218, 0.553182, 0.554035, 0.555639, 0.556388, 0.557258, 0.557885, 0.558744, 0.559018, 0.559788, 0.560553, 0.56016, 0.561693, 0.562899, 0.563879, 0.563084, 0.563568, 0.564206, 0.562963, 0.563905, 0.562683, 0.56341, 0.56286, 0.563954, 0.563966, 0.564864, 0.566309, 0.567236, 0.568064, 0.568545, 0.56996, 0.570712, 0.57211, 0.571876, 0.572953, 0.572246, 0.573622, 0.57334, 0.573993, 0.57535, 0.575992, 0.575672, 0.576505, 0.576694, 0.576413, 0.577737, 0.579052, 0.579643, 0.580256, 0.581077, 0.581682, 0.582352, 0.583307, 0.584578, 0.58584, 0.586832, 0.5873, 0.588281, 0.588628, 0.589004, 0.589772, 0.590497, 0.591053, 0.591628, 0.591492, 0.591035, 0.591745, 0.592939, 0.593293, 0.593375, 0.594554, 0.595117, 0.596284, 0.597048, 0.598202, 0.599102, 0.598123, 0.599265, 0.6004, 0.601529, 0.602651, 0.603393, 0.604504, 0.605314, 0.606104, 0.606157, 0.606509, 0.606905, 0.60707, 0.607202, 0.606126, 0.606595, 0.607346, 0.608413, 0.608837, 0.608466, 0.607724, 0.60829, 0.607553, 0.608305, 0.60935, 0.610389, 0.611157, 0.611598, 0.611811, 0.61208, 0.612661, 0.612723, 0.613175, 0.613908, 0.614911, 0.615045, 0.61604, 0.615955, 0.616401, 0.616799, 0.616849, 0.617146, 0.61812, 0.618822, 0.618662, 0.619625, 0.619144, 0.620101, 0.620475, 0.620969, 0.621914, 0.62244, 0.622384, 0.622458, 0.622293, 0.623041, 0.623721, 0.624644, 0.624583, 0.624105, 0.624371, 0.625027, 0.625693, 0.625907, 0.626005, 0.626303, 0.62619, 0.626754, 0.627645, 0.628531, 0.629018, 0.62937, 0.629883, 0.630756, 0.631625, 0.631902, 0.632404, 0.633051, 0.633595, 0.634447, 0.634633, 0.634321, 0.634528, 0.634712, 0.634826, 0.634517, 0.634815, 0.634792, 0.635118, 0.635947, 0.635885, 0.636206, 0.636383, 0.636301, 0.637118, 0.637291, 0.638023, 0.638831, 0.639635, 0.639752, 0.640304, 0.640497, 0.640584, 0.641376, 0.642164, 0.642117, 0.642375, 0.642652, 0.641978, 0.642321, 0.643097, 0.643279, 0.643877, 0.644106, 0.644871, 0.644694, 0.645455, 0.645824, 0.646275, 0.646602, 0.646948, 0.64746, 0.64803, 0.648772, 0.64891, 0.649648, 0.649124, 0.649313, 0.650045, 0.650774, 0.651333, 0.651738, 0.651941, 0.652109, 0.652827, 0.652953, 0.653666, 0.654375, 0.654453, 0.655158, 0.65586, 0.656108, 0.656338, 0.656648, 0.657031, 0.656597, 0.657288, 0.657307, 0.657492, 0.658017


==> img/same_random_20x20_7x7/mazeofdigits_drl_er_pomdp-roi7x7-random-convergence.csv <==
path_length_average, min ,23.432, max, 199
199, 199, 199, 199, 199, 199, 199, 199, 199, 199, 195.182, 184.167, 170.077, 162.5, 164.933, 167.062, 168.941, 170.611, 165.316, 167, 162.238, 163.909, 157.696, 152.458, 152, 153.231, 148.667, 143.607, 140.034, 139.5, 136.032, 131.906, 129.727, 128.029, 125.714, 123.5, 120.595, 117.605, 115.077, 112.375, 110.537, 108.119, 105.884, 103.636, 102.111, 104.217, 105.064, 103.604, 101.653, 99.82, 98.6274, 97, 95.3962, 95.4074, 94, 92.8929, 91.3509, 90.3276, 89, 87.6833, 86.4754, 86.7903, 85.5714, 84.4531, 83.3385, 82.2121, 81.4328, 80.5, 79.7536, 78.7286, 77.8873, 77.0694, 76.2466, 77.1487, 76.7467, 75.8947, 77.4935, 76.7564, 75.8987, 75.4125, 74.7407, 74.0244, 73.241, 72.5119, 71.8824, 71.2442, 70.8736, 70.2386, 69.5169, 68.8556, 68.2198, 67.5978, 67, 66.3723, 65.8421, 65.1771, 64.6082, 64.0714, 63.5051, 62.96, 62.4158, 61.8922, 61.3883, 61.2115, 60.6952, 60.2642, 59.9346, 59.4815, 58.9541, 58.5818, 58.6216, 58.9286, 58.6018, 58.1667, 57.7478, 57.3966, 56.9658, 56.5508, 56.2857, 55.9167, 55.6281, 55.3115, 54.9919, 54.6371, 54.28, 53.9524, 53.6063, 53.2734, 52.9225, 52.6538, 52.3511, 51.9697, 51.6617, 51.3731, 51.2815, 51.2574, 51.0438, 50.7609, 50.6835, 50.4286, 50.1348, 49.838, 49.5944, 49.3264, 49.0138, 48.7808, 48.551, 48.8378, 48.6175, 48.38, 48.1457, 47.9211, 47.6797, 47.4935, 47.2581, 47.0385, 46.8153, 46.6203, 46.4088, 46.1813, 45.9565, 45.8148, 45.638, 45.4451, 45.2424, 45.1446, 44.9162, 44.6964, 44.5325, 44.3471, 44.117, 43.9302, 43.7572, 43.5172, 43.3486, 43.1193, 42.9605, 42.8371, 42.6536, 42.4722, 42.2486, 42.1319, 41.9399, 41.8098, 41.6865, 41.5484, 41.4064, 41.2819, 41.1164, 40.9105, 40.7487, 40.5677, 40.4145, 40.2629, 40.1333, 40.051, 39.8832, 39.8182, 39.6683, 39.51, 39.3383, 39.2723, 39.1527, 39.049, 38.9024, 38.7524, 38.599, 38.4567, 38.2823, 38.2095, 38.0995, 37.967, 37.8638, 37.715, 37.5674, 37.4769, 37.4101, 37.2752, 37.1735, 37.0591, 36.9502, 36.8198, 36.6951, 36.6161, 36.5378, 36.4204, 36.3348, 36.1842, 36.0873, 35.9696, 35.8528, 35.7371, 35.6781, 35.5855, 35.4723, 35.3475, 35.2236, 35.1513, 35.0669, 34.975, 34.8714, 34.7355, 34.6667, 34.5943, 34.502, 34.4431, 34.3441, 34.2581, 34.1888, 34.064, 33.9602, 33.881, 33.8182, 33.7677, 33.698, 33.6055, 33.5214, 33.4767, 33.4054, 33.3308, 33.2107, 33.1336, 33.038, 32.928, 32.8528, 32.782, 32.7041, 32.6679, 32.5874, 32.5111, 32.4354, 32.3529, 32.2857, 32.2299, 32.1418, 32.0688, 31.9856, 31.9424, 31.8781, 31.8143, 31.7402, 31.6809, 31.6184, 31.5704, 31.4807, 31.451, 31.3937, 31.3368, 31.301, 31.2621, 31.2268, 31.1712, 31.0887, 31.0238, 30.9864, 30.9257, 30.8451, 30.7685, 30.7291, 30.6433, 30.5548, 30.5232, 30.4752, 30.4178, 30.3574, 30.2941, 30.2313, 30.1948, 30.1262, 30.0516, 29.9904, 29.9423, 29.885, 29.8248, 29.7683, 29.6804, 29.6183, 29.6887, 29.627, 29.5625, 29.5202, 29.5745, 29.5387, 29.5216, 29.4862, 29.4172, 29.3945, 29.3293, 29.2796, 29.2515, 29.1752, 29.1295, 29.0841, 29.0299, 29.0209, 28.9881, 28.9674, 28.9024, 28.8732, 28.8147, 28.7507, 28.6813, 28.6414, 28.5872, 28.5275, 28.4942, 28.464, 28.4138, 28.3811, 28.3343, 28.2821, 28.25, 28.2096, 28.1384, 28.0986, 28.0449, 28.0056, 27.9358, 27.8802, 27.8417, 27.8033, 27.7597, 27.719, 27.6951, 27.6493, 27.6202, 27.5804, 27.5408, 27.5014, 27.4541, 27.407, 27.3656, 27.319, 27.2781, 27.224, 27.1968, 27.1698, 27.1217, 27.0554, 27, 26.9449, 26.9215, 26.9008, 26.8698, 26.8104, 26.785, 26.7571, 26.7165, 26.6632, 26.6128, 26.5678, 26.5077, 26.4478, 26.4112, 26.3797, 26.3434, 26.3149, 26.2764, 26.2581, 26.23, 26.192, 26.1443, 26.1067, 26.104, 26.079, 26.0468, 26.0147, 25.9779, 25.9364, 25.9122, 25.8856, 25.8908, 25.8717, 25.8164, 25.7711, 25.7452, 25.7026, 25.6459, 25.5919, 25.5667, 25.5344, 25.5024, 25.4563, 25.4175, 25.3812, 25.3474, 25.3068, 25.2617, 25.2238, 25.193, 25.1717, 25.1458, 25.1316, 25.1083, 25.0828, 25.0573, 25.016, 24.9954, 24.9681, 24.9318, 24.9002, 24.8914, 24.8668, 24.8356, 24.8292, 24.7915, 24.774, 24.75, 24.7305, 24.6956, 24.6563, 24.646, 24.6137, 24.5859, 24.5648, 24.5263, 24.4967, 24.476, 24.4314, 24.4, 24.3839, 24.3745, 24.3542, 24.3384, 24.3011, 24.2854, 24.2655, 24.2329, 24.1962, 24.1617, 24.1231, 24.1165, 24.0888, 24.0591, 24.04, 24.0252, 24.0063, 23.9854, 23.9666, 23.9292, 23.9168, 23.8776, 23.8675, 23.8492, 23.8227, 23.7984, 23.768, 23.7316, 23.7117, 23.6837, 23.6619, 23.6362, 23.6187, 23.5931, 23.5616, 23.5363, 23.501, 23.4799, 23.4469, 23.432
path_length_episode, min ,1, max, 199
199, 199, 199, 199, 199, 199, 199, 199, 199, 199, 157, 63, 1, 64, 199, 199, 199, 199, 70, 199, 67, 199, 21, 32, 141, 184, 30, 7, 40, 124, 32, 4, 60, 72, 47, 46, 16, 7, 19, 7, 37, 9, 12, 7, 35, 199, 144, 35, 8, 10, 39, 14, 12, 96, 18, 32, 5, 32, 12, 10, 14, 106, 10, 14, 12, 9, 30, 18, 29, 8, 19, 19, 17, 143, 47, 12, 199, 20, 9, 37, 21, 16, 9, 12, 19, 17, 39, 15, 6, 10, 11, 11, 12, 8, 16, 2, 10, 12, 8, 9, 8, 9, 10, 43, 7, 15, 25, 11, 2, 18, 63, 93, 22, 9, 10, 17, 7, 8, 25, 12, 21, 17, 16, 11, 10, 13, 10, 11, 8, 18, 13, 2, 11, 13, 39, 48, 22, 12, 40, 15, 9, 8, 15, 11, 4, 15, 15, 91, 16, 13, 13, 14, 11, 19, 11, 13, 12, 16, 13, 10, 10, 23, 17, 14, 12, 29, 7, 8, 17, 13, 5, 12, 14, 2, 14, 3, 15, 21, 10, 10, 2, 21, 7, 18, 19, 16, 15, 18, 10, 2, 10, 6, 11, 11, 15, 24, 7, 27, 10, 8, 5, 26, 15, 18, 9, 8, 7, 9, 2, 23, 15, 10, 16, 6, 6, 18, 23, 8, 15, 12, 13, 8, 9, 19, 19, 10, 17, 2, 14, 9, 9, 9, 22, 14, 9, 6, 6, 18, 15, 13, 10, 2, 18, 17, 12, 20, 10, 13, 17, 3, 8, 14, 18, 21, 16, 10, 12, 22, 15, 14, 2, 13, 8, 4, 13, 14, 12, 23, 11, 12, 12, 10, 14, 17, 8, 12, 9, 20, 14, 14, 11, 15, 14, 18, 6, 23, 15, 15, 21, 20, 21, 15, 7, 12, 20, 13, 7, 8, 19, 5, 4, 21, 16, 13, 12, 11, 11, 19, 9, 7, 11, 15, 12, 11, 12, 2, 10, 52, 10, 9, 16, 47, 18, 24, 18, 7, 22, 8, 13, 20, 4, 14, 14, 11, 26, 18, 22, 7, 19, 9, 7, 5, 15, 10, 8, 17, 18, 11, 17, 12, 10, 17, 14, 3, 14, 9, 14, 3, 8, 14, 14, 12, 13, 19, 11, 17, 13, 13, 13, 10, 10, 12, 10, 12, 7, 17, 17, 9, 2, 6, 6, 18, 19, 15, 4, 17, 16, 11, 6, 7, 9, 3, 3, 12, 14, 12, 15, 11, 19, 15, 11, 7, 11, 25, 16, 13, 13, 11, 9, 16, 15, 28, 18, 3, 7, 15, 8, 2, 3, 15, 12, 12, 6, 9, 10, 11, 8, 6, 9, 12, 16, 14, 19, 15, 14, 14, 7, 16, 13, 9, 11, 21, 14, 11, 22, 8, 17, 14, 16, 9, 7, 20, 10, 12, 15, 7, 11, 15, 4, 10, 17, 20, 15, 17, 7, 17, 15, 9, 7, 8, 6, 21, 11, 10, 15, 17, 15, 14, 15, 6, 18, 5, 19, 15, 11, 12, 9, 6, 14, 10, 13, 11, 15, 11, 8, 11, 6, 13, 7, 16
path_length_optimal, min ,1, max, 21
11, 10, 12, 6, 11, 17, 11, 7, 9, 19, 14, 14, 1, 8, 9, 4, 8, 7, 6, 12, 9, 9, 9, 10, 11, 6, 12, 5, 14, 6, 14, 4, 12, 12, 9, 14, 10, 5, 3, 5, 9, 5, 6, 7, 13, 9, 10, 17, 8, 8, 8, 10, 10, 20, 6, 16, 3, 14, 10, 8, 12, 10, 10, 6, 10, 7, 6, 12, 19, 8, 9, 13, 17, 12, 15, 10, 13, 12, 7, 17, 13, 10, 7, 12, 15, 9, 13, 11, 6, 10, 7, 11, 10, 4, 8, 2, 8, 8, 8, 7, 8, 7, 10, 15, 7, 13, 17, 7, 2, 16, 9, 13, 12, 3, 10, 11, 7, 4, 5, 10, 9, 15, 14, 9, 10, 5, 10, 9, 8, 14, 7, 2, 11, 9, 11, 14, 14, 8, 16, 13, 9, 8, 13, 11, 4, 7, 13, 17, 12, 7, 11, 10, 11, 15, 11, 11, 12, 14, 13, 10, 8, 19, 15, 12, 10, 21, 7, 6, 15, 11, 5, 12, 10, 2, 12, 3, 9, 19, 8, 6, 2, 15, 5, 12, 17, 12, 13, 10, 6, 2, 10, 4, 11, 9, 13, 16, 5, 19, 10, 8, 5, 16, 15, 14, 7, 8, 7, 7, 2, 19, 13, 8, 10, 4, 6, 10, 19, 8, 11, 10, 11, 8, 9, 17, 17, 8, 17, 2, 8, 7, 9, 9, 18, 12, 9, 4, 4, 14, 15, 11, 10, 2, 8, 17, 10, 14, 10, 9, 13, 3, 8, 14, 12, 13, 14, 8, 8, 14, 15, 10, 2, 7, 8, 4, 13, 12, 10, 19, 9, 12, 10, 6, 14, 15, 8, 8, 7, 14, 10, 14, 9, 11, 14, 12, 2, 11, 15, 11, 7, 14, 11, 13, 5, 6, 18, 9, 5, 6, 17, 5, 4, 21, 16, 13, 12, 11, 9, 17, 9, 7, 11, 13, 12, 9, 10, 2, 10, 15, 8, 7, 12, 11, 12, 20, 11, 7, 20, 6, 13, 16, 4, 8, 12, 11, 14, 12, 18, 7, 13, 5, 5, 5, 13, 10, 8, 13, 16, 9, 13, 10, 10, 11, 14, 3, 12, 9, 14, 1, 6, 10, 10, 10, 13, 9, 7, 17, 11, 11, 11, 8, 8, 10, 8, 8, 5, 17, 15, 7, 2, 6, 4, 18, 15, 15, 4, 11, 16, 9, 6, 5, 5, 3, 3, 12, 14, 12, 11, 9, 15, 15, 11, 5, 9, 21, 16, 7, 13, 9, 9, 14, 9, 12, 12, 3, 5, 9, 8, 2, 3, 15, 8, 10, 6, 7, 10, 5, 8, 4, 7, 8, 12, 14, 17, 15, 10, 14, 7, 10, 9, 7, 11, 13, 10, 7, 8, 8, 11, 10, 12, 7, 7, 12, 8, 12, 5, 7, 9, 15, 4, 10, 15, 11, 11, 13, 5, 15, 13, 3, 7, 6, 4, 15, 9, 8, 15, 13, 9, 14, 15, 4, 14, 5, 13, 15, 11, 10, 5, 6, 14, 8, 11, 9, 11, 11, 6, 9, 6, 11, 7, 16
path_opt_to_episodic, min ,0.0201005, max, 1
0.0552764, 0.0502513, 0.0603015, 0.0301508, 0.0552764, 0.0854271, 0.0552764, 0.0351759, 0.0452261, 0.0954774, 0.089172, 0.222222, 1, 0.125, 0.0452261, 0.0201005, 0.040201, 0.0351759, 0.0857143, 0.0603015, 0.134328, 0.0452261, 0.428571, 0.3125, 0.0780142, 0.0326087, 0.4, 0.714286, 0.35, 0.0483871, 0.4375, 1, 0.2, 0.166667, 0.191489, 0.304348, 0.625, 0.714286, 0.157895, 0.714286, 0.243243, 0.555556, 0.5, 1, 0.371429, 0.0452261, 0.0694444, 0.485714, 1, 0.8, 0.205128, 0.714286, 0.833333, 0.208333, 0.333333, 0.5, 0.6, 0.4375, 0.833333, 0.8, 0.857143, 0.0943396, 1, 0.428571, 0.833333, 0.777778, 0.2, 0.666667, 0.655172, 1, 0.473684, 0.684211, 1, 0.0839161, 0.319149, 0.833333, 0.0653266, 0.6, 0.777778, 0.459459, 0.619048, 0.625, 0.777778, 1, 0.789474, 0.529412, 0.333333, 0.733333, 1, 1, 0.636364, 1, 0.833333, 0.5, 0.5, 1, 0.8, 0.666667, 1, 0.777778, 1, 0.777778, 1, 0.348837, 1, 0.866667, 0.68, 0.636364, 1, 0.888889, 0.142857, 0.139785, 0.545455, 0.333333, 1, 0.647059, 1, 0.5, 0.2, 0.833333, 0.428571, 0.882353, 0.875, 0.818182, 1, 0.384615, 1, 0.818182, 1, 0.777778, 0.538462, 1, 1, 0.692308, 0.282051, 0.291667, 0.636364, 0.666667, 0.4, 0.866667, 1, 1, 0.866667, 1, 1, 0.466667, 0.866667, 0.186813, 0.75, 0.538462, 0.846154, 0.714286, 1, 0.789474, 1, 0.846154, 1, 0.875, 1, 1, 0.8, 0.826087, 0.882353, 0.857143, 0.833333, 0.724138, 1, 0.75, 0.882353, 0.846154, 1, 1, 0.714286, 1, 0.857143, 1, 0.6, 0.904762, 0.8, 0.6, 1, 0.714286, 0.714286, 0.666667, 0.894737, 0.75, 0.866667, 0.555556, 0.6, 1, 1, 0.666667, 1, 0.818182, 0.866667, 0.666667, 0.714286, 0.703704, 1, 1, 1, 0.615385, 1, 0.777778, 0.777778, 1, 1, 0.777778, 1, 0.826087, 0.866667, 0.8, 0.625, 0.666667, 1, 0.555556, 0.826087, 1, 0.733333, 0.833333, 0.846154, 1, 1, 0.894737, 0.894737, 0.8, 1, 1, 0.571429, 0.777778, 1, 1, 0.818182, 0.857143, 1, 0.666667, 0.666667, 0.777778, 1, 0.846154, 1, 1, 0.444444, 1, 0.833333, 0.7, 1, 0.692308, 0.764706, 1, 1, 1, 0.666667, 0.619048, 0.875, 0.8, 0.666667, 0.636364, 1, 0.714286, 1, 0.538462, 1, 1, 1, 0.857143, 0.833333, 0.826087, 0.818182, 1, 0.833333, 0.6, 1, 0.882353, 1, 0.666667, 0.777778, 0.7, 0.714286, 1, 0.818182, 0.733333, 1, 0.666667, 0.333333, 0.478261, 1, 0.733333, 0.333333, 0.7, 0.52381, 0.866667, 0.714286, 0.5, 0.9, 0.692308, 0.714286, 0.75, 0.894737, 1, 1, 1, 1, 1, 1, 1, 0.818182, 0.894737, 1, 1, 1, 0.866667, 1, 0.818182, 0.833333, 1, 1, 0.288462, 0.8, 0.777778, 0.75, 0.234043, 0.666667, 0.833333, 0.611111, 1, 0.909091, 0.75, 1, 0.8, 1, 0.571429, 0.857143, 1, 0.538462, 0.666667, 0.818182, 1, 0.684211, 0.555556, 0.714286, 1, 0.866667, 1, 1, 0.764706, 0.888889, 0.818182, 0.764706, 0.833333, 1, 0.647059, 1, 1, 0.857143, 1, 1, 0.333333, 0.75, 0.714286, 0.714286, 0.833333, 1, 0.473684, 0.636364, 1, 0.846154, 0.846154, 0.846154, 0.8, 0.8, 0.833333, 0.8, 0.666667, 0.714286, 1, 0.882353, 0.777778, 1, 1, 0.666667, 1, 0.789474, 1, 1, 0.647059, 1, 0.818182, 1, 0.714286, 0.555556, 1, 1, 1, 1, 1, 0.733333, 0.818182, 0.789474, 1, 1, 0.714286, 0.818182, 0.84, 1, 0.538462, 1, 0.818182, 1, 0.875, 0.6, 0.428571, 0.666667, 1, 0.714286, 0.6, 1, 1, 1, 1, 0.666667, 0.833333, 1, 0.777778, 1, 0.454545, 1, 0.666667, 0.777778, 0.666667, 0.75, 1, 0.894737, 1, 0.714286, 1, 1, 0.625, 0.692308, 0.777778, 1, 0.619048, 0.714286, 0.636364, 0.363636, 1, 0.647059, 0.714286, 0.75, 0.777778, 1, 0.6, 0.8, 1, 0.333333, 1, 0.818182, 1, 1, 1, 0.882353, 0.55, 0.733333, 0.764706, 0.714286, 0.882353, 0.866667, 0.333333, 1, 0.75, 0.666667, 0.714286, 0.818182, 0.8, 1, 0.764706, 0.6, 1, 1, 0.666667, 0.777778, 1, 0.684211, 1, 1, 0.833333, 0.555556, 1, 1, 0.8, 0.846154, 0.818182, 0.733333, 1, 0.75, 0.818182, 1, 0.846154, 1, 1
path_opt_to_episodic_average, min ,0.048995, max, 0.744803
0.0552764, 0.0527638, 0.0552764, 0.048995, 0.0502513, 0.0561139, 0.0559943, 0.053392, 0.0524846, 0.0567839, 0.0597283, 0.0732694, 0.144556, 0.14316, 0.136631, 0.129348, 0.124104, 0.119163, 0.117403, 0.114548, 0.11549, 0.112296, 0.126047, 0.133816, 0.131584, 0.127777, 0.137859, 0.158446, 0.165051, 0.161162, 0.170077, 0.196012, 0.196133, 0.195266, 0.195158, 0.198191, 0.209726, 0.223004, 0.221335, 0.233659, 0.233892, 0.241551, 0.247561, 0.264662, 0.267035, 0.262213, 0.258112, 0.262853, 0.277897, 0.288339, 0.286708, 0.29493, 0.305089, 0.303297, 0.303843, 0.307346, 0.31248, 0.314636, 0.323427, 0.33137, 0.339989, 0.336027, 0.346566, 0.347848, 0.355317, 0.361718, 0.359304, 0.363824, 0.368046, 0.377074, 0.378435, 0.382682, 0.391138, 0.386987, 0.386082, 0.391967, 0.387725, 0.390447, 0.395349, 0.396151, 0.398903, 0.40166, 0.406191, 0.413261, 0.417687, 0.418986, 0.418001, 0.421585, 0.428084, 0.434438, 0.436657, 0.44278, 0.44698, 0.447544, 0.448096, 0.453845, 0.457414, 0.459549, 0.465008, 0.468136, 0.473402, 0.476386, 0.48147, 0.480194, 0.485145, 0.488744, 0.490531, 0.491882, 0.496543, 0.50011, 0.496892, 0.493703, 0.494161, 0.49275, 0.497161, 0.498453, 0.50274, 0.502717, 0.500173, 0.502949, 0.502335, 0.50545, 0.508454, 0.510952, 0.514864, 0.513831, 0.517659, 0.520007, 0.523727, 0.525682, 0.525779, 0.529372, 0.53291, 0.5341, 0.532233, 0.530464, 0.531237, 0.532218, 0.531267, 0.533663, 0.53697, 0.540231, 0.542514, 0.545691, 0.548824, 0.548261, 0.550427, 0.54797, 0.549326, 0.549254, 0.55122, 0.552293, 0.555219, 0.55674, 0.5596, 0.561437, 0.56423, 0.566197, 0.568925, 0.57162, 0.573038, 0.5746, 0.576488, 0.5782, 0.579746, 0.580616, 0.583127, 0.58412, 0.585885, 0.587416, 0.589829, 0.592213, 0.592919, 0.595259, 0.596755, 0.599046, 0.599052, 0.600769, 0.601882, 0.601872, 0.604071, 0.604677, 0.605276, 0.605609, 0.607172, 0.60794, 0.609324, 0.609038, 0.60899, 0.611048, 0.613084, 0.613363, 0.615367, 0.616412, 0.617695, 0.617945, 0.618434, 0.618865, 0.62078, 0.622676, 0.624554, 0.624508, 0.626358, 0.6271, 0.627835, 0.629642, 0.631431, 0.632135, 0.633895, 0.63481, 0.635909, 0.636683, 0.636628, 0.636768, 0.638458, 0.638074, 0.63894, 0.640597, 0.64102, 0.641894, 0.642818, 0.644427, 0.646022, 0.647132, 0.648233, 0.648904, 0.650451, 0.651984, 0.651632, 0.652181, 0.653686, 0.655179, 0.655879, 0.656739, 0.658199, 0.658235, 0.658271, 0.658773, 0.660201, 0.660976, 0.662382, 0.663777, 0.662875, 0.664257, 0.664947, 0.665089, 0.666445, 0.666549, 0.666943, 0.668276, 0.669597, 0.670908, 0.670892, 0.670688, 0.671489, 0.671991, 0.67197, 0.671832, 0.673099, 0.673258, 0.674509, 0.67399, 0.67523, 0.67646, 0.677681, 0.678356, 0.678936, 0.679485, 0.680001, 0.681186, 0.681747, 0.681447, 0.682614, 0.683343, 0.684494, 0.684429, 0.684766, 0.684821, 0.684927, 0.686052, 0.686522, 0.686688, 0.687795, 0.687721, 0.686478, 0.68575, 0.686844, 0.687006, 0.685782, 0.685831, 0.685274, 0.685896, 0.685992, 0.68536, 0.686087, 0.686108, 0.686203, 0.686417, 0.687114, 0.688157, 0.689193, 0.690222, 0.691245, 0.69226, 0.693269, 0.694272, 0.694675, 0.695325, 0.696311, 0.69729, 0.698264, 0.698804, 0.699766, 0.700143, 0.700566, 0.701513, 0.702455, 0.701153, 0.701463, 0.701701, 0.701852, 0.700399, 0.700295, 0.700705, 0.70043, 0.701348, 0.701984, 0.70213, 0.703036, 0.703329, 0.704226, 0.703826, 0.704286, 0.705171, 0.704674, 0.704561, 0.704898, 0.705771, 0.705707, 0.705266, 0.705292, 0.706154, 0.706622, 0.707475, 0.708323, 0.708486, 0.709005, 0.709319, 0.709478, 0.709832, 0.710658, 0.710478, 0.711298, 0.712113, 0.712522, 0.71333, 0.714133, 0.713069, 0.713172, 0.713175, 0.713178, 0.71351, 0.714299, 0.713638, 0.713426, 0.714209, 0.714569, 0.714926, 0.715282, 0.715511, 0.715739, 0.716055, 0.71628, 0.716147, 0.716142, 0.716897, 0.717336, 0.717496, 0.718241, 0.718983, 0.718846, 0.719582, 0.719764, 0.720494, 0.72122, 0.721028, 0.721749, 0.721997, 0.722712, 0.72269, 0.722263, 0.722971, 0.723676, 0.724377, 0.725075, 0.725769, 0.725789, 0.726021, 0.72618, 0.726864, 0.727545, 0.727512, 0.727737, 0.728015, 0.728687, 0.728218, 0.728886, 0.729105, 0.729767, 0.730121, 0.729805, 0.729074, 0.728923, 0.729577, 0.729541, 0.729229, 0.729878, 0.730525, 0.731168, 0.731808, 0.731653, 0.731894, 0.732528, 0.732635, 0.733264, 0.73261, 0.733236, 0.73308, 0.733184, 0.73303, 0.733069, 0.733687, 0.734059, 0.734672, 0.734625, 0.735233, 0.735839, 0.735586, 0.735488, 0.735584, 0.736183, 0.735918, 0.73587, 0.735645, 0.734809, 0.735404, 0.735206, 0.73516, 0.735193, 0.735287, 0.735874, 0.735574, 0.735716, 0.736298, 0.735412, 0.735993, 0.736172, 0.736749, 0.737322, 0.737893, 0.738207, 0.737799, 0.73779, 0.737848, 0.737797, 0.738107, 0.738382, 0.737517, 0.738077, 0.738102, 0.73795, 0.7379, 0.73807, 0.7382, 0.738752, 0.738806, 0.738515, 0.739062, 0.739607, 0.739455, 0.739535, 0.740075, 0.739959, 0.740497, 0.741032, 0.741222, 0.74084, 0.741371, 0.7419, 0.742019, 0.742231, 0.742385, 0.742367, 0.742889, 0.742903, 0.743055, 0.743572, 0.743778, 0.744291, 0.744803

